Autonomous Aerial Filming With Distributed Lighting by a Team of Unmanned Aerial Vehicles

This letter describes a method for autonomous aerial cinematography with distributed lighting by a team of unmanned aerial vehicles (UAVs). Although camera-carrying multi-rotor helicopters have become commonplace in cinematography, their usage is limited to scenarios with sufficient natural light or of lighting provided by static artificial lights. We propose to use a formation of unmanned aerial vehicles as a tool for filming a target under illumination from various directions, which is one of the fundamental techniques of traditional cinematography. We decompose the multi-UAV trajectory optimization problem to tackle non-linear cinematographic aspects and obstacle avoidance at separate stages, which allows us to re-plan in real time and react to changes in dynamic environments. The performance of our method has been evaluated in realistic simulation scenarios and field experiments, where we show how it increases the quality of the shots and that it is capable of planning safe trajectories even in cluttered environments.

==> fig/tikz_data/forest_path_target.txt <==
time x y z
-0.159 0.0 -40.048 0.0
-0.0255 0.0 -40.044 0.0
0.108 0.0 -40.04 0.0
0.241 0.0 -40.036 0.0
0.3745 0.0 -40.032 0.0
0.508 0.0 -40.028 0.0
0.641 0.0 -40.024 0.0
0.7745 0.0 -40.02 0.0
0.908 0.0 -40.016 0.0
1.041 0.0 -40.012 0.0
1.1745 0.0 -40.008 0.0
1.308 0.0 -40.004 0.0
1.441 0.0 -40.0 0.0
1.5745 0.0204942675042 -39.868251 0.0
1.708 0.0409885350085 -39.736502 0.0
1.841 0.0614828025127 -39.604753 0.0
1.9745 0.081977070017 -39.473005 0.0
2.108 0.102471337521 -39.341256 0.0
2.241 0.122965605025 -39.209507 0.0
2.3745 0.14345987253 -39.077758 0.0
2.508 0.163954140034 -38.946009 0.0
2.641 0.184448407538 -38.81426 0.0
2.7745 0.204942675042 -38.682511 0.0
2.9085 0.225436942547 -38.550763 0.0
3.041 0.245931210051 -38.419014 0.0
3.1745 0.266425477555 -38.287265 0.0
3.308 0.286919745059 -38.155516 0.0
3.441 0.307414012564 -38.023767 0.0
3.5745 0.327908280068 -37.892018 0.0
3.708 0.348402547572 -37.760269 0.0
3.841 0.368896815076 -37.62852 0.0
3.9745 0.389391082581 -37.496772 0.0
4.108 0.409885350085 -37.365023 0.0
4.241 0.430379617589 -37.233274 0.0
4.3745 0.450873885093 -37.101525 0.0
4.508 0.471368152598 -36.969776 0.0
4.641 0.491862420102 -36.838027 0.0
4.7745 0.512356687606 -36.706278 0.0
4.908 0.53285095511 -36.57453 0.0
5.041 0.553345222615 -36.442781 0.0
5.1745 0.573839490119 -36.311032 0.0
5.308 0.594333757623 -36.179283 0.0
5.441 0.614828025127 -36.047534 0.0
5.5745 0.635322292631 -35.915785 0.0
5.708 0.655816560136 -35.784036 0.0
5.841 0.67631082764 -35.652288 0.0
5.9745 0.696805095144 -35.520539 0.0
6.108 0.717299362648 -35.38879 0.0
6.241 0.737793630153 -35.257041 0.0
6.3745 0.758287897657 -35.125292 0.0
6.508 0.778782165161 -34.993543 0.0
6.641 0.799276432665 -34.861794 0.0
6.7745 0.81977070017 -34.730045 0.0
6.908 0.840264967674 -34.598297 0.0
7.041 0.860759235178 -34.466548 0.0
7.1745 0.923366944554 -34.320692 0.0
7.308 1.11231497954 -34.132518 0.0
7.441 1.30126301453 -33.944343 0.0
7.5745 1.49021104952 -33.756168 0.0
7.708 1.67915908451 -33.567993 0.0
7.841 1.8681071195 -33.379818 0.0
7.9745 2.05705515449 -33.191644 0.0
8.108 2.24600318948 -33.003469 0.0
8.241 2.39015103673 -32.795716 0.0
8.3745 2.39989832075 -32.529227 0.0
8.508 2.40964560477 -32.262739 0.0
8.641 2.41939288879 -31.99625 0.0
8.7745 2.42914017282 -31.729762 0.0
8.908 2.43888745684 -31.463273 0.0
9.041 2.44863474086 -31.196785 0.0
9.1745 2.45838202488 -30.930296 0.0
9.308 2.4681293089 -30.663808 0.0
9.441 2.47787659292 -30.39732 0.0
9.5745 2.48762387695 -30.130831 0.0
9.708 2.49737116097 -29.864343 0.0
9.841 2.50711844499 -29.597854 0.0
9.9745 2.51686572901 -29.331366 0.0
10.108 2.52661301303 -29.064877 0.0
10.241 2.53636029706 -28.798389 0.0
10.3745 2.54610758108 -28.5319 0.0
10.508 2.5558548651 -28.265412 0.0
10.641 2.56560214912 -27.998923 0.0
10.7745 2.57534943314 -27.732435 0.0
10.908 2.58509671717 -27.465946 0.0
11.041 2.59484400119 -27.199458 0.0
11.1745 2.60459128521 -26.932969 0.0
11.308 2.61433856923 -26.666481 0.0
11.441 2.62408585325 -26.399993 0.0
11.5745 2.59127136486 -26.135353 0.0
11.708 2.55845687646 -25.870713 0.0
11.841 2.52564238807 -25.606073 0.0
11.9745 2.49282789967 -25.341433 0.0
12.108 2.46001341128 -25.076793 0.0
12.241 2.42719892288 -24.812153 0.0
12.3745 2.39438443449 -24.547513 0.0
12.508 2.36156994609 -24.282873 0.0
12.641 2.3287554577 -24.018233 0.0
12.7745 2.2959409693 -23.753593 0.0
12.908 2.26312648091 -23.488953 0.0
13.041 2.23031199251 -23.224313 0.0
13.1745 2.19749750412 -22.959673 0.0
13.308 2.16468301572 -22.695033 0.0
13.441 2.13186852733 -22.430393 0.0
13.5745 2.12367171013 -22.164233 0.0
13.708 2.12368078332 -21.897566 0.0
13.841 2.12368985652 -21.630899 0.0
13.9745 2.12369892972 -21.364233 0.0
14.108 2.12370800291 -21.097566 0.0
14.241 2.12371707611 -20.830899 0.0
14.3745 2.12372614931 -20.564233 0.0
14.508 2.1237352225 -20.297566 0.0
14.641 2.1237442957 -20.030899 0.0
14.7745 2.1237533689 -19.764233 0.0
14.908 2.12376244209 -19.497566 0.0
15.041 2.12377151529 -19.230899 0.0
15.1745 2.12378058849 -18.964233 0.0
15.308 2.12378966168 -18.697566 0.0
15.441 2.12379873488 -18.430899 0.0
15.5745 2.12380780808 -18.164233 0.0
15.708 2.12381688127 -17.897566 0.0
15.841 2.12382595447 -17.630899 0.0
15.9745 2.12383502767 -17.364233 0.0
16.108 2.12384410086 -17.097566 0.0
16.241 2.12385317406 -16.830899 0.0
16.3745 2.12386224726 -16.564233 0.0
16.508 2.12387132045 -16.297566 0.0
16.641 2.12388039365 -16.030899 0.0
16.7745 2.12388946684 -15.764233 0.0
16.908 2.12389854004 -15.497566 0.0
17.041 2.12390761324 -15.230899 0.0
17.1745 2.12391668643 -14.964233 0.0
17.308 2.12392575963 -14.697566 0.0
17.441 2.12393483283 -14.430899 0.0
17.5745 2.12394390602 -14.164233 0.0
17.708 2.12395297922 -13.897566 0.0
17.841 2.12396205242 -13.630899 0.0
17.9745 2.12397112561 -13.364233 0.0
18.108 2.12398019881 -13.097566 0.0
18.241 2.12398927201 -12.830899 0.0
18.3745 2.1239983452 -12.564233 0.0
18.508 2.1240074184 -12.297566 0.0
18.641 2.1240164916 -12.030899 0.0
18.7745 2.12402556479 -11.764233 0.0
18.908 2.12403463799 -11.497566 0.0
19.041 2.12404371119 -11.230899 0.0
19.1745 2.12405278438 -10.964233 0.0
19.308 2.12406185758 -10.697566 0.0
19.441 2.12407093078 -10.430899 0.0
19.5745 2.12408000397 -10.164233 0.0
19.708 2.12408907717 -9.897566 0.0
19.841 2.12409815037 -9.630899 0.0
19.9745 2.12410722356 -9.364233 0.0
20.108 2.12411629676 -9.097566 0.0
20.241 2.12412536996 -8.830899 0.0
20.3745 2.12413444315 -8.564233 0.0
20.508 2.12414351635 -8.297566 0.0
20.641 2.12415258954 -8.030899 0.0
20.7745 2.12416166274 -7.764233 0.0
20.908 2.12417073594 -7.497566 0.0
21.041 2.12417980913 -7.230899 0.0
21.175 2.12418888233 -6.964233 0.0
21.308 2.12419795553 -6.697566 0.0
21.441 2.12420702872 -6.430899 0.0
21.5745 2.12421610192 -6.164233 0.0
21.708 2.12422517512 -5.897566 0.0
21.841 2.12423424831 -5.630899 0.0
21.9745 2.12424332151 -5.364233 0.0
22.108 2.12425239471 -5.097566 0.0
22.241 2.1242614679 -4.830899 0.0
22.3745 2.1242705411 -4.564233 0.0
22.508 2.1242796143 -4.297566 0.0
22.641 2.12428868749 -4.030899 0.0
22.7745 2.12429776069 -3.764233 0.0
22.908 2.12430683389 -3.497566 0.0
23.041 2.12431590708 -3.230899 0.0
23.1745 2.12432498028 -2.964233 0.0
23.308 2.12433405348 -2.697566 0.0
23.441 2.12434312667 -2.430899 0.0
23.5745 2.12435219987 -2.164233 0.0
23.708 2.12436127307 -1.897566 0.0
23.841 2.12437034626 -1.6309 0.0
23.9745 2.12437941946 -1.364233 0.0
24.108 2.12438849265 -1.097566 0.0
24.241 2.12439756585 -0.8309 0.0
24.3745 2.12440663905 -0.564233 0.0
24.508 2.12441571224 -0.297566 0.0
24.641 2.12442478544 -0.0309 0.0
24.7745 2.12443385864 0.235767 0.0
24.908 2.12444293183 0.502434 0.0
25.041 2.12445200503 0.7691 0.0
25.1745 2.12446107823 1.035767 0.0
25.308 2.12447015142 1.302434 0.0
25.441 2.12447922462 1.5691 0.0
25.5745 2.12448829782 1.835767 0.0
25.708 2.12449737101 2.102434 0.0
25.841 2.12450644421 2.3691 0.0
25.9745 2.12451551741 2.635767 0.0
26.108 2.1245245906 2.902434 0.0
26.241 2.1245336638 3.1691 0.0
26.3745 2.124542737 3.435767 0.0
26.508 2.12455181019 3.702434 0.0
26.641 2.12456088339 3.9691 0.0
26.7745 2.12456995659 4.235767 0.0
26.908 2.12457902978 4.502434 0.0
27.041 2.12458810298 4.7691 0.0
27.1745 2.12459717618 5.035767 0.0
27.308 2.12460624937 5.302434 0.0
27.4415 2.12461532257 5.5691 0.0
27.5745 2.12462439577 5.835767 0.0
27.708 2.12463346896 6.102434 0.0
27.841 2.12464254216 6.3691 0.0
27.9745 2.12465161535 6.635767 0.0
28.108 2.12466068855 6.902434 0.0
28.241 2.12466976175 7.1691 0.0
28.3745 2.12467883494 7.435767 0.0
28.508 2.12468790814 7.702434 0.0
28.641 2.12469698134 7.9691 0.0
28.7745 2.12470605453 8.235767 0.0
28.908 2.12471512773 8.502434 0.0
29.041 2.12472420093 8.7691 0.0
29.1745 2.12473327412 9.035767 0.0
29.308 2.12474234732 9.302434 0.0
29.441 2.12475142052 9.5691 0.0
29.5745 2.12476049371 9.835767 0.0
29.708 2.12476956691 10.102434 0.0
29.841 2.12477864011 10.3691 0.0
29.9745 2.1247877133 10.635767 0.0
30.108 2.1247967865 10.902434 0.0
30.241 2.1248058597 11.1691 0.0
30.3745 2.12481493289 11.435767 0.0
30.508 2.12482400609 11.702434 0.0
30.641 2.12483307929 11.9691 0.0
30.7745 2.12484215248 12.235767 0.0
30.908 2.12485122568 12.502434 0.0
31.041 2.12486029888 12.7691 0.0
31.1745 2.12486937207 13.035767 0.0
31.308 2.12487844527 13.302434 0.0
31.441 2.12488751846 13.5691 0.0
31.5745 2.12489659166 13.835767 0.0
31.708 2.12490566486 14.102434 0.0
31.841 2.12491473805 14.3691 0.0
31.9745 2.12492381125 14.635767 0.0
32.108 2.12493288445 14.902434 0.0
32.241 2.12494195764 15.1691 0.0
32.3745 2.12495103084 15.435767 0.0
32.508 2.12496010404 15.702434 0.0
32.641 2.12496917723 15.9691 0.0
32.7745 2.12497825043 16.235767 0.0
32.908 2.12498732363 16.502434 0.0
33.041 2.12499639682 16.7691 0.0
33.1745 2.12500087743 17.035767 0.0
33.308 2.12500076543 17.302434 0.0
33.441 2.12500065344 17.5691 0.0
33.5745 2.12500054145 17.835767 0.0
33.708 2.12500042945 18.102434 0.0
33.841 2.12500031746 18.3691 0.0
33.9745 2.12500020547 18.635767 0.0
34.108 2.12500009347 18.902434 0.0
34.241 2.1250000094 19.1691 0.0
34.3745 2.12500000907 19.435767 0.0
34.508 2.12500000875 19.702434 0.0
34.641 2.12500000842 19.9691 0.0
34.7745 2.1250000081 20.235767 0.0
34.908 2.12500000777 20.502434 0.0
35.041 2.12500000745 20.7691 0.0
35.1745 2.12500000712 21.035767 0.0
35.308 2.12500000679 21.302434 0.0
35.441 2.12500000647 21.5691 0.0
35.5745 2.12500000614 21.835767 0.0
35.708 2.12500000582 22.102434 0.0
35.841 2.12500000549 22.3691 0.0
35.9745 2.12500000517 22.635767 0.0
36.108 2.12500000484 22.902434 0.0
36.241 2.12500000452 23.1691 0.0
36.3745 2.12500000419 23.435767 0.0
36.508 2.12500000387 23.702434 0.0
36.641 2.12500000354 23.9691 0.0
36.7745 2.12500000322 24.235767 0.0
36.908 2.12500000289 24.502434 0.0
37.041 2.12500000257 24.7691 0.0
37.1745 2.12500000224 25.035767 0.0
37.308 2.12500000192 25.302434 0.0
37.441 2.12500000159 25.5691 0.0
37.5745 2.12500000127 25.835767 0.0
37.708 2.12500000094 26.102434 0.0
37.841 2.12500000062 26.3691 0.0
37.9745 2.12500000029 26.635767 0.0
38.108 2.12499999997 26.902434 0.0
38.241 2.12499999997 27.1691 0.0
38.3745 2.12499999997 27.435767 0.0
38.508 2.12499999998 27.702434 0.0
38.641 2.12499999998 27.9691 0.0
38.7745 2.12499999999 28.235767 0.0
38.908 2.12499999999 28.502434 0.0
39.041 2.12499999999 28.7691 0.0
39.1745 2.125 29.035767 0.0
39.308 1.98568997053 29.245935 0.0
39.441 1.79994326457 29.437271 0.0
39.5745 1.61419655861 29.628606 0.0
39.708 1.42844985265 29.819942 0.0
39.841 1.1829223111 29.886824 0.0
39.9745 0.917467824338 29.912221 0.0
40.108 0.65201333758 29.937619 0.0
40.241 0.386558850823 29.963016 0.0
40.3745 0.121104364065 29.988413 0.0
40.508 -0.0113128677552 30.134445 0.0
40.641 -0.0106928446384 30.401111 0.0
40.7745 -0.0100728215217 30.667777 0.0
40.908 -0.00945279840496 30.934443 0.0
41.041 -0.00883277528822 31.201109 0.0
41.1745 -0.00821275217149 31.467775 0.0
41.308 -0.00759272905476 31.734441 0.0
41.441 -0.00697270593802 32.001107 0.0
41.5745 -0.00635268282129 32.267773 0.0
41.708 -0.00573265970455 32.534439 0.0
41.841 -0.00511263658782 32.801104 0.0
41.9745 -0.00449261347109 33.06777 0.0
42.108 -0.00387259035435 33.334436 0.0
42.241 -0.00325256723762 33.601102 0.0
42.3745 -0.00263254412089 33.867768 0.0
42.508 -0.00201252100415 34.134434 0.0
42.641 -0.00139249788742 34.4011 0.0
42.7745 -0.000772474770685 34.667766 0.0
42.908 -0.000152451653952 34.934432 0.0


==> fig/tikz_data/forest_path_uav1.txt <==
time x y z
0.0 0.00990640955135 -45.606687 3.33499983514
0.1 0.0133039711489 -45.591814 3.31998091991
0.2 0.0150123315448 -45.577285 3.31124686205
0.3 0.0161708946973 -45.56232 3.3048657904
0.4 0.0162518233295 -45.547143 3.29647130383
0.5 0.0163689331501 -45.531162 3.28829910535
0.6 0.0164140437971 -45.51497 3.27997106514
0.7 0.0182080848569 -45.497927 3.27280236759
0.8 0.0206743398289 -45.481197 3.26302120252
0.9 0.0240560935923 -45.4645 3.25706773541
1.0 0.0264120701443 -45.448346 3.25175029824
1.1 0.0281840701706 -45.432338 3.24064187653
1.2 0.0286407948364 -45.416793 3.22663680404
1.3005 0.0287901057635 -45.401118 3.21905807385
1.4 0.0282965911003 -45.385838 3.20654825331
1.5 0.0284791972664 -45.370159 3.19723857223
1.6 0.028892304128 -45.354211 3.182810145
1.7 0.0305226521059 -45.337523 3.17010008103
1.8 0.0320614281508 -45.321059 3.1621240292
1.9 0.0342190931519 -45.304625 3.15409962779
2.0 0.0360157359984 -45.288577 3.1423504106
2.1 0.0380838166788 -45.272442 3.13451131582
2.2 0.0396053126187 -45.256914 3.12435554075
2.3 0.0413344869317 -45.241582 3.11771763705
2.4 0.0423742400524 -45.226805 3.10133113346
2.5005 0.0434894316589 -45.212148 3.09564355789
2.6 0.0445377153823 -45.197768 3.08324967553
2.7 0.047278545634 -45.182731 3.07943866893
2.8 0.0508876261561 -45.167295 3.07057607147
2.9 0.0551128973739 -45.151083 3.06036084692
3.0 0.0583801652088 -45.135006 3.04832869859
3.1 0.0606225379653 -45.118996 3.04153051085
3.2 0.0612823057452 -45.103344 3.03550796684
3.3 0.0612823343514 -45.087825 3.03138305987
3.4 0.0607338375912 -45.072446 3.02064761252
3.5005 0.0607825800924 -45.05648 3.00853871046
3.6 0.0614790447067 -45.04064 3.00110943445
3.7 0.0635562684126 -45.024275 2.99598897436
3.8 0.0659444799514 -45.008042 2.98966696122
3.9 0.0687354354674 -44.991563 2.98677563454
4.0 0.0711628356718 -44.975628 2.97509764932
4.1 0.0734562664506 -44.959912 2.9692736881
4.2 0.0751111273575 -44.944459 2.95273601739
4.3 0.0765078198004 -44.928938 2.94764618215
4.4 0.0776584166571 -44.913742 2.93826969081
4.5 0.0790669447209 -44.898598 2.93332816141
4.6 0.0805841154611 -44.884164 2.92051999292
4.7 0.0839031088039 -44.872155 2.91852845416
4.8 0.0892309952163 -44.864555 2.91220136031
4.9 0.0957321075264 -44.860975 2.90799790918
5.0 0.101014994548 -44.85996 2.90180085148
5.1 0.103291975084 -44.857917 2.89447997798
5.2 0.101248086356 -44.851741 2.88695843649
5.3 0.0951794147709 -44.839058 2.87532004538
5.4 0.08740360893 -44.819527 2.86980141743
5.5 0.0794422520151 -44.794162 2.86107051191
5.6 0.0736859227093 -44.765255 2.85343255821
5.7 0.0710988844574 -44.734836 2.84560917839
5.8 0.0704455423749 -44.705482 2.83588329273
5.9 0.0715061237171 -44.677853 2.82254250623
6.0 0.0717815633339 -44.652028 2.81499267637
6.1 0.0708248162604 -44.627186 2.7979804308
6.2 0.0674692092775 -44.602665 2.78730288104
6.3 0.0620365925742 -44.577215 2.77069910171
6.4 0.0537708130241 -44.549783 2.76234255882
6.5 0.04382491966 -44.5195 2.75372476369
6.6 0.0311725998212 -44.48696 2.7427462415
6.7 0.0162584074251 -44.453678 2.7329486523
6.8 -0.00076628194129 -44.420983 2.71656056397
6.9 -0.0179565497883 -44.38801 2.70468383709
7.0 -0.0360956112344 -44.352826 2.68514975859
7.1 -0.0534971776521 -44.312525 2.66637885915
7.2 -0.0705046943957 -44.266335 2.65064562677
7.3 -0.0861368075726 -44.213581 2.63540263459
7.4 -0.101043271277 -44.15683 2.62500951539
7.5 -0.114595688902 -44.097761 2.61999526533
7.6 -0.128087395637 -44.038863 2.61173783995
7.7 -0.140703548538 -43.981011 2.60005514425
7.8 -0.154507176915 -43.924915 2.58911646899
7.9 -0.168398933219 -43.86976 2.57661787415
8.0 -0.184295915711 -43.81448 2.56249817568
8.1 -0.200703848068 -43.757684 2.5460195925
8.2 -0.219051960676 -43.69881 2.53082012741
8.3 -0.237697449382 -43.636805 2.52431330089
8.4 -0.257514954379 -43.571838 2.50894906438
8.5 -0.276882264023 -43.503639 2.49524358777
8.6 -0.296205606428 -43.433025 2.48333643695
8.7 -0.314825715382 -43.360811 2.47544527807
8.8 -0.334840907484 -43.288082 2.46203174231
8.9 -0.354220776888 -43.213962 2.44559118717
9.0 -0.373825332207 -43.138196 2.43223794183
9.1 -0.391627660258 -43.061015 2.4228265323
9.2 -0.409061350958 -42.983701 2.41475908762
9.3 -0.424892035364 -42.906876 2.4026527347
9.4 -0.440661561363 -42.830998 2.39018178594
9.5 -0.455300766381 -42.75596 2.38520349599
9.6 -0.471488882773 -42.68188 2.37619366672
9.7 -0.488033891842 -42.608257 2.36768664867
9.8 -0.506407291886 -42.534568 2.35772913793
9.9 -0.525180683 -42.460245 2.35247027999
10.0 -0.54489571277 -42.385095 2.34257748512
10.1 -0.563977096511 -42.308978 2.3292631801
10.2 -0.583154347442 -42.232041 2.32011841038
10.3 -0.600962752701 -42.154445 2.31767456144
10.4 -0.618875546274 -42.07632 2.31019531072
10.5 -0.635910443622 -41.997862 2.29873206575
10.6 -0.653501588774 -41.919954 2.2886579194
10.7 -0.672644150744 -41.844361 2.28085446879
10.8 -0.696818325641 -41.772307 2.27462606603
10.9 -0.725125445453 -41.703919 2.27023507185
11.0 -0.755734126369 -41.635934 2.26759993363
11.1 -0.783799059856 -41.565357 2.26081388238
11.2 -0.806516800743 -41.488445 2.24996727083
11.3 -0.818653277527 -41.403555 2.24572488013
11.4 -0.817232135055 -41.311934 2.23843430867
11.5 -0.801084078771 -41.21547 2.23263262938
11.6 -0.772467922404 -41.118624 2.23510386708
11.7 -0.733513274365 -41.023853 2.23626648019
11.801 -0.688440369044 -40.931489 2.23424754974
11.9 -0.641053544984 -40.845636 2.2337939639
12.0 -0.593165167407 -40.760422 2.23246115366
12.1 -0.545075666371 -40.67701 2.22467459618
12.2 -0.496706185325 -40.590477 2.21969374989
12.3 -0.445262760033 -40.501333 2.21232013341
12.4 -0.389574038757 -40.405729 2.21060793291
12.501 -0.325800705528 -40.304749 2.1999561244
12.6 -0.25584125392 -40.200079 2.19664805521
12.7 -0.174015268977 -40.093229 2.19053127365
12.8 -0.079990075686 -39.985246 2.18762232949
12.9 0.0283473118906 -39.879353 2.17743786547
13.0 0.145880498608 -39.771347 2.17063841012
13.1 0.270964748519 -39.661153 2.16206294063
13.2 0.397205861356 -39.542339 2.15876261531
13.3 0.522394460843 -39.416216 2.15104684801
13.4 0.642062538089 -39.277916 2.1442687814
13.5 0.757195120497 -39.13224 2.13692258131
13.6 0.866749743211 -38.975577 2.13311851077
13.7 0.97541712758 -38.814059 2.12700658801
13.8 1.08236552975 -38.645878 2.12235367644
13.9 1.19273660625 -38.476149 2.11932673873
14.0 1.30279437599 -38.302089 2.1128036219
14.1 1.41596921176 -38.126755 2.10535877901
14.2 1.527130433 -37.947849 2.09641056841
14.3 1.63858885185 -37.767289 2.09306675306
14.4 1.74489325971 -37.583318 2.096212654
14.5 1.84887139178 -37.397032 2.09500410712
14.6 1.94614945869 -37.207134 2.09041785078
14.7 2.04186502863 -37.015861 2.08586554601
14.8 2.13588979016 -36.822925 2.08449272267
14.9 2.23205452397 -36.628111 2.07460459302
15.0 2.32605702913 -36.430324 2.07003024349
15.1 2.4181967923 -36.227784 2.06396467429
15.2 2.50375323492 -36.021009 2.06053007672
15.3 2.58346985259 -35.810384 2.05834314472
15.4 2.65668237529 -35.597972 2.05368563015
15.5 2.72696095331 -35.384916 2.05070263151
15.6 2.79487768765 -35.172972 2.04208127155
15.7 2.8641794306 -34.961619 2.03726892914
15.8 2.93372772873 -34.752093 2.02933727092
15.9 3.00511933187 -34.542369 2.02416588018
16.0 3.07615887512 -34.33348 2.02262937631
16.1 3.14665962727 -34.123039 2.02062852962
16.2 3.21521500597 -33.912761 2.01949849143
16.3 3.28121389191 -33.700917 2.01806732172
16.4 3.34383675021 -33.488427 2.01195231386
16.5 3.40276562093 -33.273112 2.00664334423
16.6 3.45963462733 -33.057111 2.00692536295
16.7 3.51593897042 -32.839089 2.00373367194
16.8 3.57353670544 -32.62111 1.99846975857
16.9 3.63152594369 -32.400455 1.99087041028
17.0 3.6885142516 -32.178591 1.98447397522
17.1 3.7412174914 -31.953352 1.98365232669
17.2 3.78959785594 -31.727619 1.98189582722
17.3 3.83254633799 -31.499962 1.98521337507
17.4 3.87280283613 -31.272423 1.98285306454
17.5 3.91095931885 -31.043155 1.98064806574
17.6 3.94932109019 -30.814826 1.98141618172
17.7 3.98770363657 -30.585095 1.98080148161
17.8 4.02697283015 -30.35705 1.9769540835
17.9 4.06555213078 -30.12813 1.97710577003
18.0 4.10425554007 -29.900698 1.97703561452
18.1 4.14096300734 -29.67216 1.97239586804
18.2 4.17703959505 -29.444885 1.97515807304
18.3 4.21058714237 -29.216413 1.97871010597
18.4 4.2432781679 -28.988554 1.97951883739
18.5 4.2734210403 -28.759121 1.98013841505
18.6 4.30295829217 -28.530872 1.97731798102
18.7 4.32997179275 -28.301111 1.98007886284
18.8 4.35532767422 -28.072185 1.98120097769
18.9 4.37621122658 -27.841004 1.97576179698
19.0 4.39480175396 -27.609176 1.97935375346
19.1 4.40968883706 -27.374902 1.9847612712
19.2 4.42427532963 -27.140372 1.98601855383
19.3 4.43779440805 -26.904493 1.98546781991
19.4 4.45330487942 -26.669732 1.98703040741
19.5 4.46933540306 -26.434628 1.98891059348
19.6 4.48685841598 -26.20178 1.99128233873
19.7 4.50349749592 -25.969325 1.99141769655
19.8 4.52034331526 -25.738905 1.99052412839
19.9 4.53505454639 -25.508441 1.98535260605
20.0 4.54938522555 -25.279139 1.99046657944
20.1 4.56128669801 -25.049476 1.99545825255
20.2 4.57307337014 -24.820233 1.99633846909
20.3 4.58306295983 -24.590207 1.99100179078
20.4 4.59394496462 -24.360054 1.99436416758
20.5 4.60395827194 -24.129304 1.9986305482
20.6 4.61570125582 -23.898919 1.99593610042
20.7 4.62641491314 -23.666866 1.99569450681
20.8 4.63772781781 -23.433325 1.99039262534
20.9 4.64902590365 -23.198492 1.98814228954
21.0 4.66458004322 -22.965736 1.98660961716
21.1 4.68453015365 -22.736399 1.97735196965
21.2 4.71117761416 -22.512089 1.97964011486
21.3 4.74200331689 -22.291988 1.983457102
21.4 4.77681433844 -22.075746 1.98406001862
21.5 4.81168440937 -21.861464 1.99206468065
21.6 4.84656986942 -21.647789 2.00126398808
21.7 4.87849112451 -21.433592 1.9998760999
21.8 4.90977800412 -21.218233 2.00181528992
21.9 4.93896462799 -21.001799 2.01057235656
22.0 4.97002110912 -20.78404 2.01687546046
22.1 5.00186509303 -20.565857 2.0236037789
22.2 5.03750023652 -20.348131 2.02922417257
22.3 5.07535497085 -20.1319 2.0315080926
22.4 5.11704300861 -19.917775 2.04168211665
22.5 5.16033431468 -19.706228 2.04761190841
22.6 5.20667782579 -19.496615 2.0572498307
22.7 5.25540408252 -19.28946 2.06173422771
22.8 5.3095742946 -19.084507 2.07050565018
22.9 5.3675526248 -18.882387 2.08640712478
23.0 5.4289651193 -18.682717 2.09596898475
23.1 5.48884704694 -18.485538 2.10567389155
23.2 5.5455143403 -18.289125 2.11406982247
23.3 5.59399338346 -18.093522 2.12714636118
23.4 5.63464374043 -17.896452 2.13363947242
23.5 5.66622178171 -17.698184 2.13716745358
23.6 5.69282146041 -17.49717 2.14107424801
23.7 5.71560975375 -17.294426 2.14955932722
23.8 5.73916254726 -17.08971 2.15834416547
23.9 5.76406485594 -16.884313 2.17055067625
24.0 5.79234877435 -16.679682 2.17831655754
24.1 5.82254093939 -16.476858 2.17990801198
24.2 5.85363782734 -16.27625 2.18717714041
24.3 5.88291455611 -16.078074 2.19191567048
24.4 5.90894413317 -15.88302 2.2053242363
24.5 5.92955814965 -15.690775 2.20728333703
24.6 5.9459897562 -15.500509 2.21604302588
24.7 5.95907111387 -15.310012 2.22475201202
24.8 5.97154647031 -15.116365 2.23559410483
24.9 5.98300564986 -14.918776 2.2392869049
25.0 5.99376124517 -14.719736 2.24756459362
25.1 5.9999282169 -14.521714 2.2547335542
25.2 5.99969811563 -14.327413 2.25805859334
25.3 5.99005181389 -14.138039 2.26136012816
25.4 5.97120851141 -13.95297 2.25658966575
25.5 5.94360219854 -13.770837 2.25022872836
25.6 5.91050969942 -13.589856 2.25453194678
25.7 5.87389208725 -13.407944 2.25601529201
25.8 5.83607028318 -13.225372 2.25262741004
25.9 5.7976562628 -13.041035 2.25070354297
26.0 5.75992730749 -12.857157 2.25032735783
26.1 5.72152005018 -12.673747 2.25028483558
26.2 5.68263121128 -12.494264 2.24452510483
26.3 5.64122735265 -12.318474 2.24411798722
26.4 5.59672042359 -12.147887 2.23874571469
26.5 5.54758030381 -11.981383 2.23335640161
26.6 5.49438059839 -11.819042 2.23348002275
26.7 5.43647643971 -11.661057 2.22472698916
26.8 5.37400590414 -11.509481 2.22246639577
26.9 5.3045595121 -11.362927 2.21784727924
27.0 5.22806338153 -11.220369 2.21370408927
27.1 5.1437662395 -11.077426 2.20582067701
27.2 5.05450857516 -10.931018 2.20313989548
27.3 4.96144188259 -10.77711 2.1926982938
27.4 4.86910555625 -10.615947 2.18506628373
27.5 4.77803981782 -10.447054 2.17429937558
27.6 4.69112580753 -10.274798 2.166341583
27.7 4.60705264333 -10.100495 2.15781402392
27.8 4.52590190573 -9.928168 2.15248194761
27.9 4.44551086523 -9.758096 2.14378881089
28.0 4.36466441838 -9.591364 2.1361584918
28.1 4.28166954433 -9.426557 2.12378697726
28.2 4.19536672923 -9.262179 2.11599917285
28.3 4.10516326632 -9.09616 2.10859999965
28.4 4.01215654017 -8.927117 2.09557162583
28.5 3.9168133686 -8.753674 2.08934118692
28.6 3.8198823419 -8.57573 2.08558533601
28.7 3.72062876885 -8.394049 2.06847840565
28.8 3.61843304426 -8.209136 2.06109877596
28.9 3.51377514138 -8.01979 2.05578168218
29.0 3.40769180621 -7.82499 2.04175525173
29.1 3.30335414408 -7.623914 2.03430811176
29.2 3.20269035956 -7.418071 2.02705980511
29.3 3.10739258364 -7.208149 2.01680783512
29.4 3.01672142062 -6.997269 2.01650486281
29.5 2.93031446087 -6.786729 2.01476642407
29.6 2.84593580731 -6.577968 2.00432587559
29.7 2.76310266883 -6.371625 2.00216092258
29.8 2.6781274554 -6.166516 2.00120773194
29.9 2.59182177877 -5.962209 1.99973589096
30.0 2.50261661475 -5.756643 1.99681973429
30.1005 2.41184174893 -5.548154 1.99500784806
30.2 2.32108734313 -5.338529 1.99068700206
30.3 2.23127394116 -5.124936 1.9840985429
30.4 2.14293846241 -4.908368 1.9804567134
30.5 2.05828616937 -4.690169 1.98297671588
30.6 1.97584880843 -4.47006 1.98464434087
30.7 1.895737541 -4.251818 1.9783458938
30.8 1.81484128171 -4.039737 1.98294981494
30.9 1.73490215565 -3.83935 1.97561868267
31.0 1.65550131484 -3.650985 1.97045900135
31.1 1.58101297475 -3.474537 1.96419446885
31.2 1.51142930599 -3.306514 1.95627584418
31.3 1.44925722116 -3.143973 1.94722663736
31.4 1.39337479679 -2.981672 1.9320897941
31.5 1.34289820639 -2.816261 1.91706490867
31.6 1.29656894996 -2.64481 1.90536278812
31.7 1.25243343448 -2.467127 1.890604802
31.8 1.2115228789 -2.282647 1.87964229435
31.9 1.17329148944 -2.094784 1.86921146479
32.0 1.13941763695 -1.902735 1.85254153857
32.1 1.11067002656 -1.71095 1.84441364108
32.2 1.08704036822 -1.517105 1.83134102448
32.3 1.06905004524 -1.32422 1.81506000628
32.4 1.05554080116 -1.12825 1.79679170011
32.5 1.04661298574 -0.930561 1.77945426171
32.6 1.040587128 -0.727353 1.7651673571
32.7 1.03937155862 -0.522403 1.75256858924
32.8 1.04547684477 -0.314757 1.74002722476
32.9 1.06352563152 -0.108125 1.73175563462
33.0 1.09290142037 0.101218 1.72379072647
33.1 1.13378977093 0.313274 1.71539534721
33.2 1.18225007617 0.534475 1.71616855997
33.3 1.23545196556 0.766134 1.71150279959
33.4 1.28888224937 1.016301 1.70745595882
33.5 1.33923475935 1.282476 1.70506435363
33.6 1.38316001839 1.569331 1.70392083075
33.7 1.42084021821 1.87128 1.6975390982
33.8 1.45173435449 2.191124 1.6920573578
33.9 1.47957911302 2.522056 1.6874116356
34.0 1.50269174886 2.865093 1.68427466724
34.1 1.52635968212 3.212932 1.67623873634
34.2 1.54655938164 3.56454 1.67782216585
34.3 1.56822184309 3.913732 1.67638804015
34.4 1.58533618012 4.259283 1.67570364332
34.5 1.60182621418 4.596455 1.68033240699
34.6 1.61015079751 4.925563 1.67756475168
34.7 1.61602110693 5.24204 1.68404577825
34.8 1.61742980206 5.543817 1.69207673169
34.9 1.62023875156 5.829208 1.69997747168
35.0 1.62030016158 6.098326 1.70251391439
35.1 1.61994207519 6.353548 1.71224170068
35.2 1.61371471749 6.596205 1.72341649372
35.3 1.60133307541 6.831324 1.72903583204
35.4 1.58123743828 7.062814 1.73837918471
35.5 1.55444927356 7.296479 1.74564789801
35.6 1.52445470267 7.534528 1.76296364117
35.7 1.49397492031 7.778951 1.77394466953
35.8 1.4690361892 8.028119 1.78696348516
35.9 1.45162513504 8.280979 1.80474787853
36.0 1.44488195138 8.533969 1.82020780973
36.1 1.44749602071 8.784194 1.83753087876
36.2 1.45879642518 9.028078 1.86620504634
36.3 1.47494101452 9.264622 1.8890376956
36.4 1.49336554437 9.493765 1.91106336906
36.5 1.51021866327 9.716636 1.93202071038
36.6 1.52483512981 9.937745 1.95726756903
36.7 1.53371206767 10.160969 1.97563569991
36.8 1.537366851 10.390898 1.99640513937
36.9 1.5354583412 10.628445 2.01515156271
37.0 1.53334859631 10.873162 2.02507206539
37.1 1.53320570983 11.121579 2.03441696999
37.2 1.53926427671 11.372263 2.0489480481
37.3 1.55148245663 11.622464 2.05381115254
37.4 1.56917593219 11.870843 2.05851974951
37.5 1.58990547295 12.116555 2.06375938308
37.6 1.61168054311 12.359499 2.07455536782
37.7 1.63231620201 12.599566 2.08188692251
37.8 1.65112291743 12.837906 2.08738448112
37.9 1.66742848243 13.074525 2.09299412667
38.0 1.68174859273 13.310784 2.1043889484
38.1 1.69450426494 13.546477 2.10877515276
38.2 1.70701565279 13.782085 2.12039881328
38.3 1.71989742387 14.017411 2.12323998288
38.4 1.73452975704 14.251465 2.12993548939
38.5 1.75086137435 14.483809 2.13779580744
38.6 1.76940632309 14.714612 2.14584697136
38.7 1.79055760807 14.945071 2.15393141858
38.8 1.81627496563 15.175877 2.16147328151
38.9 1.8463999682 15.406992 2.16965086855
39.0 1.88068418855 15.636101 2.17430938586
39.1 1.91741674694 15.861715 2.184766575
39.2 1.95610953488 16.083085 2.19524905218
39.3 1.99494934575 16.300552 2.2001413281
39.4 2.03369445087 16.515686 2.21143186107
39.5 2.07143995332 16.729536 2.22326728693
39.6 2.10841243 16.943551 2.23541139196
39.7 2.14440522201 17.159343 2.24692505713
39.8 2.18079877425 17.376605 2.25402344187
39.9 2.21755246161 17.595297 2.26198214021
40.0 2.25557187689 17.813955 2.27798326982
40.1 2.29475969254 18.034252 2.28099841078
40.2 2.33512771528 18.253767 2.28872855121
40.3 2.37603182847 18.47266 2.30264525988
40.4 2.41716872342 18.690414 2.30953968801
40.5 2.45758641665 18.906697 2.31858522605
40.6 2.49704062195 19.122019 2.33073426677
40.7 2.53506668039 19.337232 2.33663932947
40.8 2.57029807684 19.552273 2.34651706399
40.9 2.60083505524 19.766394 2.35515430375
41.0 2.62577313406 19.976494 2.36411443419
41.1 2.64487898329 20.18059 2.36691536504
41.2 2.65881288755 20.378073 2.37447109196
41.3 2.66912964008 20.569766 2.37458771811
41.4 2.6771100253 20.75707 2.38201717709
41.5 2.68404683268 20.942746 2.38505143251
41.6 2.69100261579 21.127574 2.37910536166
41.7 2.697916094 21.313535 2.37464209525
41.8 2.70563574217 21.498937 2.37467761752
41.9 2.71326399129 21.684334 2.37011199108
42.0 2.72157717369 21.867112 2.36278070736
42.1 2.72935239701 22.047741 2.35722804597
42.2 2.73696465411 22.224229 2.3508875351
42.3 2.7435428274 22.398341 2.34413884302
42.4 2.74975021843 22.568983 2.34092060347
42.5 2.75483365736 22.738092 2.33205727401
42.6 2.76030575241 22.906156 2.32727030376
42.7 2.76732754153 23.07609 2.3179350441
42.8 2.77982724904 23.249437 2.30971560653
42.9 2.79735892146 23.429806 2.30519145486
43.0 2.82005129833 23.617547 2.29863562493
43.1 2.84423244165 23.813616 2.28965078632
43.2 2.86716061699 24.01489 2.28444557629
43.3 2.88514758143 24.219491 2.27756441367
43.4 2.89721395049 24.425734 2.27305544765
43.5 2.90335482741 24.632033 2.2703922317
43.6 2.9043220887 24.838694 2.26122324577
43.7 2.90239783592 25.045826 2.25273173263
43.8 2.89808830596 25.254471 2.24798421537
43.9 2.89334159407 25.464963 2.24385228044
44.0 2.88724828853 25.677177 2.23749851324
44.1 2.88033736442 25.890518 2.22458396866
44.2 2.87085876745 26.103593 2.22258757829
44.3 2.85877350046 26.316181 2.21853027075
44.4 2.84145103326 26.526906 2.21510597112
44.5 2.81923026605 26.736066 2.21219856118
44.6 2.79049797552 26.942225 2.21684988869
44.7 2.75470371997 27.144996 2.21817928102
44.8 2.70828526503 27.341274 2.21942666918
44.9 2.65095214754 27.532452 2.2243716815
45.0 2.58282904744 27.71757 2.22809738514


==> fig/tikz_data/forest_path_uav2.txt <==
time x y z
0.0 -5.17128434904 -46.58179 3.28435990452
0.1 -5.16849352794 -46.566715 3.27327848719
0.2 -5.16671012734 -46.551503 3.26139245159
0.3 -5.16388593729 -46.532305 3.24995463493
0.4 -5.16211937177 -46.513195 3.23372735544
0.5 -5.15946924974 -46.492957 3.22004348704
0.6 -5.15753565338 -46.474654 3.2022361095
0.7 -5.15400791753 -46.455935 3.19119843013
0.8 -5.15128065475 -46.440261 3.17480873169
0.9 -5.14746407854 -46.42491 3.16601823189
1.0 -5.14499783877 -46.412227 3.15077631118
1.1 -5.1422778324 -46.398937 3.1426714867
1.2 -5.14063992436 -46.387316 3.13493719305
1.3 -5.13826670105 -46.374154 3.12150128445
1.4 -5.13667918899 -46.362604 3.11438327149
1.5 -5.13423210391 -46.350199 3.10300635506
1.6 -5.13263843753 -46.33941 3.09595506648
1.7 -5.13068774409 -46.327552 3.08447921911
1.8 -5.12916699404 -46.317619 3.07745872518
1.9 -5.12623617553 -46.306974 3.0698657025
2.0 -5.12413163575 -46.298511 3.0588323614
2.1 -5.12190867099 -46.288461 3.05172768758
2.2 -5.12020096241 -46.277456 3.04025602661
2.3 -5.11785349427 -46.261364 3.03221660828
2.4 -5.11600914302 -46.243904 3.02538932583
2.5 -5.11357866877 -46.223835 3.01353552945
2.6 -5.11131815554 -46.205463 3.0058560771
2.7 -5.10754160558 -46.187263 2.99634788022
2.8 -5.10455397948 -46.172294 2.99246518125
2.9 -5.1011774258 -46.15736 2.98270245235
3.0 -5.09891271145 -46.145451 2.97573055236
3.1 -5.09627556052 -46.133045 2.96696514615
3.2 -5.09507614033 -46.122817 2.95460610374
3.3 -5.09431093182 -46.111599 2.94803560616
3.4 -5.09447955572 -46.101853 2.93572809067
3.5 -5.0941538703 -46.090359 2.92711748955
3.6 -5.094626199 -46.08066 2.91835543011
3.7 -5.09479335305 -46.069845 2.90800808531
3.8 -5.09561278414 -46.061717 2.90081808187
3.9 -5.09629178682 -46.05388 2.90094957268
4.0 -5.0973737718 -46.049042 2.89480430304
4.1 -5.09758816982 -46.043187 2.8841571642
4.2 -5.0971082594 -46.036542 2.87508290253
4.3 -5.09551701251 -46.024606 2.86920475714
4.4 -5.0929417989 -46.009496 2.85626604302
4.5 -5.08933910896 -45.990274 2.84583324301
4.6 -5.08528372722 -45.97171 2.83639745166
4.7 -5.08037235391 -45.953789 2.8327459257
4.8 -5.07552170307 -45.939223 2.82103008365
4.9 -5.06986531888 -45.926137 2.81355129653
5.0 -5.06510491349 -45.916183 2.80080908223
5.1 -5.06089828475 -45.906528 2.7931836978
5.2 -5.05754793978 -45.898298 2.78254847658
5.3 -5.05460734397 -45.888906 2.77415371681
5.4 -5.05222396543 -45.880185 2.76063408469
5.5 -5.05017456563 -45.869961 2.75424021492
5.6 -5.04806724406 -45.860793 2.74865088454
5.7 -5.04545418057 -45.851213 2.73412436195
5.8 -5.04275988942 -45.843416 2.72618130786
5.9 -5.03975034521 -45.835382 2.72129310689
6.0 -5.03698628221 -45.829733 2.71124843384
6.1 -5.03554452679 -45.823133 2.70286413334
6.2 -5.03897486544 -45.81457 2.69510085587
6.3 -5.05037886177 -45.7948 2.68550570077
6.4 -5.0691908225 -45.759023 2.66647684512
6.5 -5.09342408683 -45.699494 2.63952601825
6.6 -5.12036409198 -45.616284 2.61355274467
6.7 -5.14478974754 -45.507151 2.5924020659
6.8 -5.16674942825 -45.376974 2.57015399078
6.9 -5.18086858468 -45.224021 2.544519638
7.0 -5.19310852378 -45.053682 2.51726992427
7.1 -5.19814654942 -44.864203 2.495350191
7.2 -5.20586030986 -44.661125 2.47127102419
7.3 -5.20983713471 -44.444555 2.45141322989
7.4 -5.22113275651 -44.221847 2.43715645042
7.5 -5.23098413711 -43.995061 2.40966654713
7.6 -5.25020684568 -43.77189 2.38849731077
7.7 -5.26848134984 -43.552226 2.362995124
7.8 -5.29658597971 -43.342704 2.33844364078
7.9 -5.32415270743 -43.138649 2.31372423851
8.0 -5.36065613134 -42.945389 2.29587743881
8.1 -5.39774805255 -42.755335 2.27696248093
8.2 -5.44182654006 -42.574216 2.25886591629
8.3 -5.48648025917 -42.393384 2.24594040696
8.4 -5.53440672025 -42.218352 2.23918564421
8.5 -5.58114747035 -42.039254 2.22875820861
8.6 -5.62692349487 -41.864283 2.22441973837
8.7 -5.66887292874 -41.686927 2.21998752925
8.8 -5.70754527753 -41.515012 2.21647889558
8.9 -5.74292778059 -41.344269 2.21649139049
9.0 -5.7740638167 -41.181941 2.2162955593
9.1 -5.80197956998 -41.023975 2.21699907773
9.2 -5.82591719707 -40.875311 2.21423619356
9.3 -5.84834376967 -40.730567 2.21211381922
9.4 -5.86774273814 -40.592494 2.2080580874
9.5 -5.88787217902 -40.456216 2.20749396763
9.6 -5.90537066349 -40.32269 2.20793895388
9.7 -5.92436967746 -40.188282 2.20533267366
9.8 -5.94022148735 -40.053395 2.19892853142
9.9 -5.95703001871 -39.915792 2.19561583992
10.0 -5.97042591175 -39.776947 2.19342883515
10.1 -5.98477460821 -39.637618 2.18541761631
10.2 -5.99625266644 -39.502091 2.1823990197
10.3 -6.00862111173 -39.376202 2.18362112798
10.4 -6.01938625219 -39.2628 2.17699905191
10.5 -6.03270298679 -39.162363 2.17166689741
10.6 -6.0459009616 -39.073349 2.16604538331
10.7 -6.06420901548 -38.992046 2.16879515171
10.8 -6.08254718071 -38.914719 2.17381374529
10.9 -6.10670353204 -38.836586 2.17186982832
11.0 -6.12945402014 -38.754156 2.16943181901
11.1 -6.15629901169 -38.665259 2.16281020555
11.2 -6.17990532494 -38.569689 2.16444267316
11.3 -6.20543016869 -38.469149 2.15861441865
11.4 -6.2269193635 -38.365613 2.15985787263
11.5 -6.2493096188 -38.262519 2.15580909316
11.6 -6.26862412255 -38.160771 2.15464784034
11.7 -6.28956796475 -38.062288 2.15615185128
11.8 -6.30887610111 -37.965621 2.15012600108
11.9 -6.33066098382 -37.871002 2.14512649987
12.0 -6.35230228551 -37.775488 2.14227834866
12.1 -6.37747811695 -37.67939 2.13954091795
12.2 -6.40334582769 -37.579555 2.13002452896
12.3 -6.43272464655 -37.477192 2.12548063346
12.4 -6.46256631522 -37.369508 2.12115520326
12.5 -6.49482575222 -37.258793 2.12190961289
12.6 -6.52699621115 -37.142828 2.11852176747
12.7 -6.56008739505 -37.024671 2.11207287043
12.8 -6.59187756403 -36.90328 2.10605711869
12.9 -6.61973336939 -36.784846 2.10438110257
13.0 -6.63735001715 -36.673188 2.10749749213
13.1 -6.6378607515 -36.577085 2.10552296403
13.2 -6.61672790883 -36.499797 2.111592668
13.3 -6.57281575279 -36.445208 2.11845714444
13.4 -6.50645680482 -36.408933 2.13894236964
13.5 -6.42262422897 -36.391753 2.16303720966
13.6 -6.31839334944 -36.383131 2.19784386628
13.7 -6.19977826569 -36.384527 2.23391376078
13.8 -6.05956992205 -36.380341 2.27123813177
13.9 -5.90312717437 -36.373488 2.30155333835
14.0 -5.72023778519 -36.346539 2.3294827998
14.1 -5.51523077815 -36.307947 2.34611053749
14.2 -5.27898103296 -36.241259 2.35966836217
14.3 -5.0143637177 -36.162132 2.36457844132
14.4 -4.7170043689 -36.055433 2.36414115298
14.5 -4.38884865949 -35.941626 2.35924798617
14.6 -4.03203296554 -35.803487 2.35299252049
14.7 -3.64913912019 -35.661761 2.34260880785
14.8 -3.24985895363 -35.495822 2.32739104873
14.9 -2.83761988428 -35.327043 2.30718043112
15.0 -2.42852677556 -35.13566 2.28659286719
15.1 -2.02476094503 -34.946794 2.27004832168
15.2 -1.64145624936 -34.745623 2.24419346947
15.3 -1.27348674648 -34.556448 2.21580857931
15.4 -0.933567223433 -34.365209 2.1917687872
15.5 -0.612253385921 -34.187581 2.16645021002
15.6 -0.321257829943 -34.013264 2.14247864699
15.7 -0.0511023578926 -33.851623 2.11960306607
15.8 0.188163119332 -33.699636 2.09713219364
15.9 0.403987783501 -33.561051 2.07631855878
16.0 0.588932638555 -33.434921 2.05056458964
16.1 0.748709317769 -33.315783 2.02507935832
16.2 0.879116717128 -33.203241 1.99792677602
16.3 0.98438813865 -33.083622 1.97072624358
16.4005 1.06393598836 -32.958648 1.95107105562
16.5 1.11879514554 -32.817243 1.93310567784
16.6 1.15103537835 -32.66737 1.91132320057
16.7 1.16162400453 -32.498768 1.89567076776
16.8 1.14994300228 -32.325276 1.88872713951
16.9 1.11746065282 -32.134267 1.88964476657
17.0 1.0623727118 -31.938839 1.89181807652
17.1 0.98622421763 -31.72484 1.90415486502
17.2 0.886005835575 -31.50982 1.92402722157
17.3 0.763952352935 -31.282891 1.95038655113
17.4 0.616029453306 -31.064765 1.98763306832
17.5 0.445438571752 -30.841674 2.02200938335
17.6 0.248157021804 -30.631522 2.07294128119
17.7 0.029335300187 -30.415817 2.1236112686
17.8 -0.208769155954 -30.213497 2.18042871412
17.9 -0.456836103661 -30.007498 2.23966508119
18.0 -0.706801199669 -29.822563 2.29499563038
18.1 -0.949200800808 -29.64318 2.34392147041
18.2 -1.17664279032 -29.493354 2.38998192527
18.3 -1.38768805987 -29.355678 2.43405269996
18.4 -1.57793869151 -29.251572 2.47281075691
18.5 -1.75274497523 -29.163399 2.5090050466
18.6 -1.90701962095 -29.104426 2.53861994644
18.7 -2.04874638461 -29.054943 2.56777055695
18.8 -2.16825958835 -29.021299 2.59211223374
18.9 -2.2732568174 -28.98323 2.60506648547
19.0 -2.35074130856 -28.939571 2.60760540414
19.1 -2.40893315188 -28.873653 2.59748718362
19.2 -2.43336456247 -28.787207 2.58381380817
19.3 -2.43394891166 -28.674522 2.57176158287
19.4 -2.40397821816 -28.540374 2.5573955107
19.5 -2.35727758339 -28.385996 2.54592128584
19.6005 -2.29382114495 -28.212626 2.53583276353
19.7 -2.2286596561 -28.025806 2.52507236602
19.8 -2.16352335213 -27.818995 2.50470167347
19.9 -2.10549196972 -27.594629 2.4707047356
20.0005 -2.05365751801 -27.346241 2.43802940994
20.1 -2.00529235026 -27.074136 2.40705629748
20.2 -1.95641171611 -26.77323 2.38111331752
20.3 -1.89835577088 -26.444253 2.35291422301
20.4 -1.82702464807 -26.086226 2.31783238736
20.5 -1.73476467284 -25.702692 2.27813012549
20.6 -1.62492451386 -25.299068 2.24398049723
20.7 -1.4948463168 -24.883341 2.21542805088
20.8 -1.35299536802 -24.461317 2.19175939201
20.9 -1.19667644789 -24.039086 2.15639044244
21.0 -1.03607780062 -23.61603 2.12791009745
21.1 -0.870172556319 -23.195882 2.09687906377
21.2 -0.711511562681 -22.780991 2.06808542627
21.3 -0.561529685903 -22.378746 2.03406639111
21.4 -0.429767321072 -21.991239 2.00587077267
21.5 -0.3131037226 -21.621319 1.98161348375
21.6 -0.215095628925 -21.269015 1.96236569309
21.7 -0.130826393837 -20.932757 1.94369378274
21.8 -0.0592427154182 -20.61435 1.93249851869
21.9 0.00464554680935 -20.309134 1.92842111483
22.0 0.067530954408 -20.019623 1.94088248618
22.1 0.130547356093 -19.741184 1.94757812694
22.2 0.197250926565 -19.479719 1.95858719238
22.3 0.261973128222 -19.229746 1.97777840449
22.4 0.330579204706 -18.991269 1.99954459941
22.5 0.393907419128 -18.757186 2.02090155455
22.6 0.458616203291 -18.528337 2.03880484725
22.7 0.514569207518 -18.298529 2.0579016135
22.8 0.57035214274 -18.070647 2.06893051129
22.9 0.618440676609 -17.83804 2.08326163071
23.0 0.668226699479 -17.602289 2.09529208052
23.1 0.709540259705 -17.359825 2.10929509377
23.2 0.748148495645 -17.116834 2.12010051294
23.3 0.775177359967 -16.87527 2.13383987945
23.4 0.79942706726 -16.644575 2.13955818485
23.5 0.815638716279 -16.425217 2.14456731617
23.6 0.831485115883 -16.223148 2.15063502324
23.7 0.840345781409 -16.032258 2.14944878445
23.8 0.848924544589 -15.854034 2.15663990092
23.9 0.847791804856 -15.677811 2.16086893499
24.0 0.84491930569 -15.50279 2.16799169735
24.1 0.833174790456 -15.319088 2.17498606341
24.2 0.823850732126 -15.129034 2.18824629567
24.3 0.809165292663 -14.926515 2.19975018305
24.4 0.796993528098 -14.717775 2.21040665251
24.5 0.77825569029 -14.501356 2.22059369902
24.6 0.759374297372 -14.284459 2.23691857122
24.7 0.732865418428 -14.066647 2.24529889071
24.8 0.704447458371 -13.854303 2.25706145736
24.9 0.666471843781 -13.642661 2.26547668428
25.0 0.622882324201 -13.432578 2.27644309639
25.1 0.569395173205 -13.217572 2.27957211314
25.2 0.515384488388 -13.004337 2.29464610697
25.3 0.460273405296 -12.793443 2.30357309423
25.4 0.41160060848 -12.595632 2.30935807023
25.5 0.364322477795 -12.410687 2.31667721309
25.6 0.321181552999 -12.244713 2.32570589036
25.7 0.273498570214 -12.092253 2.33132228521
25.8 0.223479784464 -11.955652 2.34604667701
25.9 0.162560095047 -11.825407 2.35720646532
26.0 0.0989532403519 -11.699538 2.36410205787
26.1 0.0298089661678 -11.570236 2.37237381107
26.2 -0.0314093644973 -11.441924 2.38060106956
26.3 -0.0876013075495 -11.313323 2.38350547589
26.4 -0.129839739797 -11.189162 2.37838188029
26.5 -0.166233214012 -11.068533 2.37235644518
26.6 -0.192389554031 -10.957009 2.36563341861
26.7 -0.218586383777 -10.854596 2.35475201848
26.8 -0.24147260168 -10.764563 2.34663254546
26.9 -0.271958951491 -10.688825 2.3397689354
27.0 -0.308367175143 -10.630736 2.33030500243
27.1 -0.357903997234 -10.592346 2.31617034068
27.2 -0.411374133984 -10.573199 2.30736579447
27.3 -0.470295062509 -10.569467 2.29853762714
27.4 -0.524146841964 -10.578589 2.29794516139
27.5 -0.579260636398 -10.594546 2.29619609356
27.6 -0.628024098581 -10.614461 2.29992339784
27.7 -0.681139926526 -10.632101 2.30482607654
27.8 -0.732715013771 -10.645069 2.30325687807
27.9 -0.795561486465 -10.650602 2.30524656412
28.0 -0.867761772391 -10.645374 2.3052929852
28.1 -0.960632147759 -10.628966 2.30603583587
28.2 -1.06724138047 -10.602207 2.30410870278
28.3 -1.190558651 -10.567246 2.30155701267
28.4 -1.32312844244 -10.522395 2.29406929467
28.5 -1.46475953145 -10.463903 2.28914978424
28.6 -1.60901478847 -10.389583 2.28234154661
28.7 -1.75502933454 -10.294949 2.26926110719
28.8 -1.90099676417 -10.180595 2.2663599005
28.9 -2.04658682823 -10.045122 2.26055143136
29.001 -2.1938714694 -9.889368 2.26727612572
29.1005 -2.33741846847 -9.717295 2.28152389727
29.2 -2.48267642439 -9.529642 2.30294689114
29.3 -2.62695743565 -9.325914 2.33116860233
29.4 -2.77277435586 -9.109256 2.36862247558
29.5 -2.91409255949 -8.879986 2.40884468441
29.6 -3.05474240149 -8.639046 2.4578057331
29.7 -3.18675088975 -8.386196 2.50880709605
29.8 -3.31455294778 -8.121806 2.55846030066
29.9 -3.42943232117 -7.845334 2.61544285797
30.0 -3.53701850048 -7.557663 2.67504934601
30.1 -3.63125568331 -7.262284 2.72852217823
30.2 -3.72020090012 -6.964516 2.78834302984
30.3 -3.79816176802 -6.672854 2.84383981029
30.4 -3.87441332599 -6.393372 2.89037732978
30.5 -3.94508286845 -6.133247 2.92201906708
30.6005 -4.02407823557 -5.891769 2.95158652094
30.7 -4.1085713707 -5.675354 2.96628628457
30.8 -4.20810159456 -5.477068 2.97346381716
30.9 -4.31741560024 -5.299058 2.97431866356
31.0 -4.43786184571 -5.139127 2.96019865803
31.1 -4.56260438796 -4.998654 2.94588515371
31.2 -4.68834093277 -4.876089 2.91598575082
31.3 -4.80862533778 -4.769666 2.87889964568
31.4 -4.9180067589 -4.67594 2.8338029641
31.5 -5.01259131985 -4.590291 2.78030009603
31.6 -5.0850351033 -4.505964 2.72218158898
31.7 -5.13587229107 -4.416831 2.65406584308
31.8 -5.15968988456 -4.315646 2.58002910668
31.9 -5.16243544106 -4.202441 2.51667524808
32.0005 -5.14243752372 -4.071386 2.46275873431
32.1 -5.10428897953 -3.929035 2.40861826222
32.2 -5.04552027577 -3.768426 2.35540163277
32.3 -4.97010194045 -3.599753 2.31643957158
32.4 -4.87910273107 -3.414967 2.27763373895
32.5 -4.7771272614 -3.226913 2.24687789426
32.6 -4.67075642234 -3.028513 2.2288951273
32.7 -4.56567118376 -2.835446 2.21569862782
32.8 -4.47053897968 -2.641683 2.20647868759
32.9 -4.38830935707 -2.463544 2.2056222514
33.0 -4.32680712257 -2.292706 2.21433766963
33.1 -4.28370493958 -2.139492 2.22722165215
33.2 -4.26174254039 -1.995302 2.25546646016
33.3 -4.2543604045 -1.866507 2.29285165321
33.4 -4.2591548402 -1.747189 2.33573791923
33.5 -4.26792788102 -1.643547 2.38262372999
33.6 -4.27650184609 -1.554188 2.43194250381
33.7 -4.28297150403 -1.484651 2.48009758324
33.8 -4.28763257651 -1.434165 2.52197847586
33.9 -4.29509931635 -1.4037 2.56415475704
34.0005 -4.30847376781 -1.388119 2.60477920693
34.1 -4.33682091061 -1.382696 2.64084266861
34.2 -4.38389040654 -1.377514 2.66315791244
34.3 -4.45735006946 -1.367732 2.67600325577
34.4 -4.55216911326 -1.348389 2.68030096875
34.5 -4.66883532676 -1.319792 2.67825289763
34.6 -4.79871718947 -1.278385 2.68599801182
34.7 -4.93937691197 -1.221162 2.67792959201
34.8 -5.08358835195 -1.147035 2.68101086105
34.9 -5.22859383607 -1.053516 2.67897427655
35.0 -5.37040924492 -0.943149 2.67694287326
35.1 -5.50989272578 -0.814119 2.67625276722
35.2 -5.64839325606 -0.668011 2.67447919679
35.3 -5.78491418898 -0.504815 2.66967015867
35.4 -5.9166117255 -0.328691 2.66129251314
35.5 -6.03669155073 -0.142728 2.65608487696
35.6 -6.1455026791 0.048986 2.64721535145
35.7 -6.2386622999 0.247367 2.62551811549
35.8 -6.31966486532 0.453352 2.60985827497
35.9 -6.38538158272 0.67064 2.58988677639
36.0 -6.4408083719 0.90294 2.57480362634
36.1 -6.48047056777 1.15474 2.55060459895
36.2 -6.50569587746 1.431962 2.51868919283
36.3 -6.51003738265 1.734073 2.48944596219
36.4 -6.49936621771 2.062395 2.46678852738
36.5 -6.46926361831 2.408087 2.44000895872
36.6005 -6.42710048507 2.769659 2.42517389261
36.7 -6.36382233508 3.133555 2.41409512691
36.8 -6.28670569066 3.49888 2.40011200778
36.9 -6.18435438749 3.858056 2.38607917788
37.0 -6.06519707404 4.214817 2.37373474347
37.1 -5.91973353722 4.565829 2.35411472449
37.2 -5.7569644448 4.920241 2.33767687044
37.3 -5.57245669755 5.272309 2.33014067842
37.4 -5.37879036019 5.6264 2.32586922902
37.5 -5.17591589406 5.971184 2.31986051244
37.6 -4.97933761086 6.313045 2.32181325756
37.7 -4.78824219872 6.644654 2.32429384992
37.8 -4.61278787022 6.976427 2.33203637567
37.9 -4.44784165407 7.304032 2.34025120045
38.0 -4.29875892665 7.641479 2.34867012246
38.1 -4.15802196409 7.987286 2.3668163785
38.2 -4.02782877955 8.35295 2.39428874966
38.3 -3.90206974141 8.735243 2.42057557214
38.4 -3.78701501754 9.136271 2.45257275168
38.5 -3.67955393427 9.547621 2.4912094045
38.6 -3.58579269229 9.96704 2.5280683583
38.7 -3.49947460471 10.384246 2.56262447476
38.8 -3.42634596695 10.795562 2.59659777868
38.9 -3.3593685646 11.195985 2.62082856892
39.0 -3.30456891879 11.58462 2.6408441389
39.1 -3.25704857356 11.963897 2.65281751654
39.2 -3.22267062645 12.33646 2.66276218055
39.3 -3.1982592569 12.706015 2.6639364122
39.4 -3.18553966746 13.0682 2.65951108733
39.5 -3.17878862173 13.420413 2.64486090855
39.6 -3.17513304376 13.755538 2.62791064056
39.7 -3.16733407022 14.074532 2.60509803077
39.8 -3.1506146218 14.373857 2.58019918388
39.9 -3.12080650119 14.659062 2.55568483858
40.0 -3.07498021538 14.929763 2.531419898
40.1 -3.01514888405 15.194539 2.50982089985
40.2 -2.93940722012 15.456499 2.49259225757
40.3 -2.85577015865 15.722187 2.47959130194
40.4 -2.76376324504 15.99136 2.46547900801
40.5 -2.67310151401 16.261687 2.454266435
40.6 -2.58376515525 16.529989 2.44858301944
40.7 -2.50348466936 16.791808 2.43893088516
40.8 -2.4312677956 17.047562 2.43355673101
40.9 -2.37145362808 17.300193 2.42825037886
41.0 -2.32128453815 17.552806 2.4259139463
41.1 -2.28339322706 17.811346 2.42186523002
41.2 -2.2538928803 18.079196 2.41733249022
41.3 -2.23454813857 18.357292 2.41919483218
41.4 -2.21989098874 18.640533 2.41872948213
41.5 -2.21092144812 18.923077 2.4268837956
41.6 -2.20432260598 19.194817 2.42998346663
41.7 -2.20194443502 19.450154 2.4319438409
41.8 -2.20277488083 19.683329 2.43137660727
41.9 -2.21051921867 19.896438 2.43001956218
42.0 -2.22385737389 20.087695 2.43787266103
42.1 -2.24895335759 20.264417 2.44130984634
42.2 -2.28524015061 20.428602 2.45206993448
42.3 -2.33764940587 20.587414 2.46535785603
42.4 -2.39656566864 20.736171 2.47294932629
42.5 -2.46189203089 20.878322 2.48052933463
42.6 -2.52381040963 21.011294 2.49077736775
42.7 -2.58714414544 21.140723 2.49864241034
42.8 -2.64639973638 21.263856 2.51288279119
42.9 -2.7108145209 21.38577 2.52154891444
43.0 -2.77617569674 21.505146 2.51981483714
43.1 -2.85147350702 21.627059 2.52176855261
43.2 -2.93002113922 21.750361 2.52193572477
43.3 -3.01738834152 21.878903 2.52210749686
43.4 -3.10525343137 22.011037 2.51544772812
43.5 -3.19691277261 22.149294 2.5087654741
43.6 -3.28471520945 22.290601 2.49694847644
43.7 -3.37107606626 22.437262 2.48316814304
43.8 -3.44801335 22.588971 2.46823854003
43.9 -3.51385562166 22.752984 2.44512080941
44.0 -3.55920853773 22.934878 2.41372578235
44.1 -3.58551400259 23.13997 2.37705837304
44.2 -3.58992940594 23.366697 2.34452282709
44.3 -3.57897793452 23.61254 2.31950491677
44.4 -3.55532663774 23.873655 2.30007994041
44.5 -3.52725928824 24.14357 2.28724720068
44.6 -3.4999392665 24.418723 2.27781362443
44.7 -3.47615302993 24.69223 2.26451658217
44.8 -3.45673101827 24.960421 2.26735508105
44.9 -3.43840032683 25.217404 2.27630856664
45.0 -3.41941728415 25.46147 2.28903949111


==> fig/tikz_data/forest_path_uav3.txt <==
time x y z
-0.026 5.18981068065 -46.610817 3.29086591579
0.074 5.19169437894 -46.592262 3.27820300664
0.174 5.19431237513 -46.570499 3.26450688911
0.274 5.19643878286 -46.546682 3.25482737715
0.374 5.1995090236 -46.521326 3.24484875293
0.474 5.20158738947 -46.496689 3.23169928569
0.574 5.20659949375 -46.472052 3.21950829042
0.674 5.21012401059 -46.449426 3.21027355937
0.774 5.21444859987 -46.427729 3.19857163107
0.874 5.21778302045 -46.408199 3.18807365301
0.974 5.22124446909 -46.388929 3.17639426928
1.074 5.22303335803 -46.370813 3.16292910517
1.174 5.22531779967 -46.35284 3.15146756713
1.274 5.22632470848 -46.335506 3.13945721882
1.374 5.22798544919 -46.317612 3.12610890948
1.474 5.22891519799 -46.299994 3.11941978392
1.574 5.23049219848 -46.283385 3.10951521927
1.674 5.2305773422 -46.267675 3.10339188127
1.774 5.23218338691 -46.251865 3.09689975705
1.874 5.23284627755 -46.238827 3.08845010137
1.974 5.23462166716 -46.225359 3.07920184894
2.074 5.2366099394 -46.209708 3.06613870579
2.174 5.23967645773 -46.1894 3.0539258249
2.274 5.24192286929 -46.163687 3.04369532387
2.374 5.24452897322 -46.134835 3.02538955128
2.474 5.24617997888 -46.105831 3.01581202411
2.574 5.24864612509 -46.078249 3.00071558782
2.674 5.25020027446 -46.055034 2.9892769492
2.7745 5.25282074334 -46.037469 2.9784331341
2.874 5.25387981333 -46.022859 2.96311864897
2.974 5.25628854076 -46.011676 2.95081342321
3.074 5.25691075437 -46.004716 2.94649993938
3.174 5.25726173887 -45.999681 2.94020983999
3.274 5.25661596611 -45.995225 2.93538380648
3.374 5.25583296367 -45.988382 2.92710954723
3.474 5.25420486659 -45.979116 2.92122051277
3.574 5.25303428488 -45.967274 2.91302206224
3.674 5.25166004696 -45.954645 2.90769371651
3.774 5.25103862102 -45.941594 2.90102997042
3.874 5.25083856518 -45.930179 2.89384061595
3.974 5.25247357744 -45.920264 2.8884409289
4.074 5.254156772 -45.909556 2.87718076971
4.174 5.2580304112 -45.894271 2.862081353
4.274 5.2614265429 -45.874908 2.85147129716
4.374 5.26501071126 -45.851212 2.84316100897
4.474 5.26854931792 -45.825302 2.83579721412
4.574 5.27237951462 -45.800057 2.83131165465
4.674 5.27548341909 -45.776385 2.8176034724
4.774 5.28040308804 -45.754925 2.8051813605
4.874 5.28409455047 -45.737 2.79586801615
4.974 5.28808005167 -45.720711 2.7886151831
5.074 5.29050934204 -45.704794 2.78633736039
5.174 5.29245910296 -45.690126 2.77453712072
5.274 5.29322709957 -45.675318 2.76417043048
5.374 5.29480949941 -45.659956 2.74886665459
5.474 5.29545633377 -45.644743 2.73931094603
5.574 5.29657814815 -45.629278 2.73148091578
5.674 5.29746712483 -45.615133 2.72255222929
5.774 5.29943328189 -45.602366 2.71351208723
5.874 5.30120899112 -45.591422 2.7065568507
5.974 5.30330922439 -45.581297 2.69383422844
6.074 5.30044209333 -45.56898 2.68785668547
6.174 5.29107151214 -45.548482 2.67069427849
6.274 5.27178327685 -45.512253 2.6539903138
6.374 5.24860675073 -45.463424 2.63768856873
6.474 5.21884056199 -45.396986 2.62044170051
6.5745 5.1908624038 -45.319011 2.60374345613
6.674 5.16334057793 -45.233904 2.58827802212
6.774 5.13905294995 -45.141216 2.57611483281
6.874 5.11560764194 -45.046064 2.55980298847
6.974 5.09694265642 -44.956738 2.54141194416
7.074 5.07510844055 -44.872746 2.52166191476
7.174 5.05359520948 -44.792161 2.50444641494
7.274 5.02615598411 -44.71547 2.48262989812
7.374 4.9975769701 -44.640606 2.4650006103
7.474 4.96202015929 -44.561795 2.44306008913
7.574 4.9267243067 -44.481552 2.42740120695
7.674 4.88485278919 -44.393245 2.41568678442
7.774 4.84608189168 -44.299237 2.39923547952
7.874 4.80592790368 -44.204794 2.38525379416
7.974 4.76830955778 -44.10714 2.36650270206
8.074 4.73030824652 -44.01042 2.35010844307
8.174 4.69587820843 -43.913382 2.33593780187
8.274 4.66065917544 -43.82004 2.32057295505
8.374 4.62849722952 -43.722326 2.30730068433
8.474 4.59747679498 -43.634934 2.29807014843
8.574 4.56752612852 -43.545022 2.28844470113
8.674 4.53418038505 -43.451279 2.28350463434
8.774 4.50493131333 -43.364119 2.28104961828
8.874 4.47208506211 -43.271736 2.27658376303
8.974 4.44231467503 -43.181553 2.26775519567
9.074 4.41147840235 -43.090297 2.26318273998
9.174 4.38290608511 -42.995608 2.25676209615
9.274 4.3532743156 -42.898322 2.24429138104
9.374 4.32824651803 -42.804769 2.23592185524
9.474 4.30133768614 -42.708352 2.23048837457
9.574 4.27682290732 -42.607907 2.22468508391
9.674 4.25215951379 -42.512634 2.21752049167
9.774 4.22830415885 -42.413122 2.21429144555
9.874 4.20198781176 -42.308498 2.20463045929
9.974 4.18006591126 -42.212421 2.20004612349
10.074 4.15644714507 -42.117031 2.19379150209
10.174 4.13395884858 -42.025771 2.18948805525
10.274 4.11112816652 -41.948167 2.18432335031
10.3745 4.08874092234 -41.877423 2.1812210449
10.474 4.06483172945 -41.816583 2.18222493961
10.574 4.04048440119 -41.758687 2.17948066871
10.674 4.01392720019 -41.701561 2.17828009892
10.7745 3.98702208804 -41.640955 2.18038888657
10.874 3.95943084681 -41.576096 2.17641913404
10.974 3.93222933216 -41.504327 2.17733104409
11.074 3.90574841344 -41.42961 2.17812740926
11.174 3.88156114441 -41.354329 2.17665135423
11.274 3.85730736565 -41.276523 2.17330345463
11.374 3.83498255274 -41.198754 2.17084613802
11.474 3.81337053612 -41.124942 2.16733376717
11.574 3.79188835979 -41.049124 2.16543951794
11.674 3.76926271256 -40.973221 2.16441636215
11.774 3.74747119479 -40.899283 2.16044996038
11.874 3.72310927408 -40.820782 2.15473429223
11.974 3.70089058837 -40.741408 2.15542638798
12.074 3.68183918566 -40.666605 2.15312126118
12.174 3.67250233019 -40.594454 2.15345874364
12.274 3.67921314443 -40.529449 2.15382472124
12.374 3.70783844448 -40.475805 2.14689816727
12.474 3.75788326509 -40.422737 2.14561433407
12.574 3.83557948806 -40.370922 2.13992182848
12.674 3.93061647928 -40.318005 2.13467896642
12.774 4.04766029372 -40.261205 2.13258118112
12.874 4.18195463926 -40.197408 2.13170864462
12.974 4.34121162346 -40.128638 2.12809125271
13.0745 4.5270009962 -40.04828 2.12530095087
13.174 4.72388606644 -39.972382 2.11946380437
13.274 4.94535341009 -39.887209 2.10910928652
13.374 5.2008732802 -39.798247 2.10251580201
13.474 5.47066050426 -39.702149 2.09293246784
13.574 5.74296004979 -39.611257 2.08775844908
13.674 6.02517060461 -39.507583 2.07850122353
13.774 6.31743000444 -39.404066 2.0754582751
13.874 6.58338150682 -39.294861 2.06891606309
13.974 6.85452291593 -39.175133 2.06517777835
14.074 7.10353100071 -39.039921 2.05403055469
14.174 7.32897837266 -38.89582 2.04361541017
14.274 7.54153288043 -38.718371 2.03041653796
14.374 7.74688616713 -38.510868 2.0241770437
14.474 7.92343906848 -38.282724 2.01835239409
14.574 8.0835421478 -38.037776 2.01074683711
14.674 8.22518801783 -37.771922 2.00318536527
14.774 8.35305576343 -37.499613 2.00402697952
14.874 8.46444113644 -37.216711 2.00278409956
14.974 8.56952750204 -36.933095 2.00231929155
15.074 8.65840053663 -36.672529 2.00109405771
15.174 8.74774029005 -36.416704 2.00368917176
15.274 8.82935060467 -36.18235 1.99850985451
15.374 8.91347446293 -35.959252 1.99866481293
15.474 8.98861178126 -35.76244 2.00226975992
15.574 9.06700431589 -35.572089 2.0154723578
15.674 9.13934057529 -35.396794 2.03350010792
15.774 9.20729550181 -35.234599 2.04380918444
15.874 9.27648469746 -35.068605 2.0595708669
15.974 9.33971494365 -34.91526 2.07120079996
16.074 9.41162004324 -34.756549 2.09108770861
16.174 9.49365535637 -34.578864 2.1004875475
16.274 9.59259527478 -34.390236 2.11502448977
16.374 9.70799185545 -34.186119 2.12307035806
16.474 9.83666519107 -33.969716 2.13449522849
16.574 9.97429503876 -33.748543 2.15408451659
16.674 10.1264018206 -33.509733 2.16968924753
16.774 10.2768380896 -33.271066 2.18419671567
16.874 10.4159891606 -33.045591 2.19774505557
16.974 10.5591761493 -32.80537 2.21053297094
17.074 10.687943514 -32.566685 2.22191589267
17.174 10.7939202703 -32.33103 2.24022247347
17.274 10.8792049705 -32.078925 2.26006147282
17.374 10.9417930103 -31.798364 2.28229235307
17.474 10.9780240008 -31.512172 2.30648641005
17.574 10.9968492216 -31.185228 2.32504725611
17.674 10.9946878984 -30.826168 2.34857838103
17.774 10.9752054399 -30.450125 2.37718420381
17.874 10.9347834427 -30.058398 2.40588809667
17.974 10.8793926278 -29.63313 2.43440048128
18.074 10.8127936799 -29.235544 2.45792710641
18.174 10.7341747306 -28.816881 2.47392225987
18.274 10.6480652586 -28.389876 2.49128232658
18.374 10.5595437764 -27.956585 2.49763796552
18.474 10.4689177022 -27.529327 2.50242966037
18.574 10.3825289193 -27.107581 2.49352458289
18.674 10.3028505022 -26.725645 2.47629078603
18.774 10.2202640575 -26.332975 2.44944010989
18.874 10.1416141576 -25.968109 2.42340240377
18.974 10.060741918 -25.604001 2.38896046569
19.074 9.98200139137 -25.269791 2.35779106107
19.174 9.8984492623 -24.925354 2.32697891159
19.274 9.81690164368 -24.601824 2.29431477408
19.374 9.73268970486 -24.268583 2.26466049545
19.474 9.65364384513 -23.944771 2.23759213155
19.574 9.57772902096 -23.616212 2.21690771604
19.674 9.50907572817 -23.283208 2.19764459739
19.774 9.44812362686 -22.954604 2.17877529079
19.874 9.39849828401 -22.645728 2.16999025337
19.974 9.35397841499 -22.329213 2.16473740288
20.074 9.32202468775 -22.02894 2.15819853973
20.174 9.30269640374 -21.735371 2.15257125853
20.274 9.30396376679 -21.466554 2.14972315838
20.374 9.32287324103 -21.189234 2.14542133344
20.474 9.36267931877 -20.91781 2.13921924833
20.574 9.41460142257 -20.652503 2.13303815223
20.674 9.47940877511 -20.390607 2.12707773768
20.774 9.54773396003 -20.130139 2.12086017474
20.874 9.62239683599 -19.862501 2.10620858476
20.974 9.69174215278 -19.59885 2.08855087759
21.074 9.75573076581 -19.340955 2.06822414886
21.174 9.81171524276 -19.086513 2.05094518554
21.274 9.86299906778 -18.826503 2.03858484332
21.374 9.90675079468 -18.577376 2.02871042099
21.474 9.95182741647 -18.327725 2.01580209988
21.574 9.99427239186 -18.080244 2.00558710953
21.674 10.0419569268 -17.833015 2.00242182455
21.774 10.092394018 -17.583484 1.99881608355
21.874 10.1475752625 -17.338863 1.9933940207
21.974 10.2030062485 -17.102232 1.99125916398
22.074 10.262933805 -16.862953 1.99180709037
22.174 10.3195539627 -16.630432 1.99645834498
22.2745 10.3734011351 -16.410552 2.00242896804
22.374 10.4221495311 -16.191222 2.01203798767
22.474 10.4691702142 -15.968004 2.03203756748
22.574 10.5079715519 -15.753432 2.05231036527
22.674 10.5432001889 -15.543539 2.07987810748
22.774 10.5716857066 -15.331171 2.10588968313
22.874 10.5987303752 -15.117859 2.12592484469
22.974 10.6204231299 -14.908948 2.14934814208
23.074 10.64242751 -14.692408 2.17311764467
23.174 10.6599600286 -14.487022 2.19118603471
23.274 10.6780083376 -14.282363 2.20964532353
23.374 10.6918724808 -14.075384 2.21948219032
23.474 10.7051224808 -13.873555 2.22678383908
23.574 10.7140678859 -13.671055 2.23334544517
23.674 10.7214330592 -13.468012 2.23577079801
23.774 10.7234860445 -13.264863 2.23911365452
23.874 10.7228077961 -13.069071 2.23918687624
23.974 10.7163299732 -12.867199 2.2367956785
24.074 10.7086621059 -12.679029 2.24246858141
24.174 10.6960045003 -12.48085 2.24387093226
24.274 10.6813363297 -12.272085 2.24319601185
24.374 10.6631419407 -12.073163 2.24614492288
24.474 10.6423868419 -11.866484 2.25417342956
24.574 10.6172572991 -11.655649 2.26544456152
24.674 10.5904651559 -11.450639 2.27424540221
24.774 10.5592913817 -11.245698 2.27816938046
24.874 10.5237024183 -11.027345 2.2826898453
24.974 10.4858775666 -10.821979 2.29436224249
25.074 10.4397362294 -10.600982 2.3040339703
25.174 10.3845088951 -10.370543 2.31329488544
25.274 10.3213590022 -10.124656 2.31595958897
25.374 10.2511038538 -9.862237 2.32070684163
25.474 10.1791877375 -9.586831 2.32383606414
25.574 10.1079490653 -9.300717 2.32905580395
25.674 10.0390512012 -9.004225 2.3337097699
25.774 9.97725879001 -8.711744 2.33526078885
25.874 9.9197868438 -8.425932 2.33699626969
25.974 9.86478766514 -8.143827 2.34239770816
26.074 9.81640259715 -7.885241 2.34677230274
26.174 9.7717968154 -7.645263 2.35245081814
26.274 9.7278005142 -7.424915 2.36295159208
26.374 9.68366228094 -7.229556 2.3824003875
26.474 9.63533733352 -7.057163 2.41233760513
26.574 9.57792784615 -6.897543 2.44389406753
26.674 9.51384551281 -6.762811 2.48495774579
26.774 9.44160328449 -6.644072 2.53158850837
26.874 9.36651623333 -6.544303 2.58896801017
26.974 9.2882847657 -6.46494 2.64529166475
27.074 9.21954458873 -6.410528 2.70019019432
27.174 9.15709928223 -6.378704 2.75131853343
27.274 9.10514625974 -6.371073 2.79573804649
27.374 9.06126901793 -6.383629 2.83777354896
27.474 9.027832928 -6.413689 2.86651126625
27.574 8.9952082629 -6.451205 2.89548076721
27.674 8.97111169705 -6.490123 2.91042460982
27.774 8.94696131774 -6.525132 2.91689053925
27.874 8.92778921905 -6.543862 2.90191189826
27.974 8.90855288129 -6.545551 2.88465400655
28.074 8.89193691512 -6.527702 2.8534149594
28.1745 8.86501746559 -6.48924 2.81825090198
28.274 8.83112708251 -6.432819 2.77179259187
28.374 8.786657239 -6.366485 2.72245409908
28.474 8.72897415294 -6.280595 2.66864656641
28.574 8.66534859162 -6.190808 2.60876011014
28.674 8.59807715755 -6.095769 2.55077941087
28.774 8.52106669384 -5.989158 2.49147847598
28.874 8.454344976 -5.893353 2.42938905941
28.974 8.38721432179 -5.792035 2.37110503757
29.074 8.32966856512 -5.695611 2.31698013758
29.174 8.28349118007 -5.604205 2.26485049764
29.274 8.24133684263 -5.508216 2.21909801262
29.374 8.20658297024 -5.413728 2.17533096966
29.475 8.17497463376 -5.313841 2.14334326661
29.574 8.14644043569 -5.211376 2.10752042525
29.674 8.11981074537 -5.105714 2.08168487435
29.774 8.0947984284 -4.99547 2.05626034399
29.874 8.07213596143 -4.881961 2.02605577165
29.974 8.05227114743 -4.761553 2.00414001151
30.074 8.03325045968 -4.649754 1.98303005848
30.174 8.01292650071 -4.539491 1.95440687681
30.274 7.9868659472 -4.424394 1.93537179626
30.374 7.96135928995 -4.321566 1.91694059751
30.474 7.93352342934 -4.212576 1.89647376394
30.574 7.90759092522 -4.098688 1.88187608681
30.674 7.88467837967 -3.98124 1.87835934401
30.774 7.86657067837 -3.860655 1.86788649692
30.874 7.85166648099 -3.733152 1.86722369303
30.974 7.83934950813 -3.601956 1.86713392364
31.074 7.82580720082 -3.464053 1.87789613994
31.174 7.81092055301 -3.313383 1.8930602549
31.274 7.79221923464 -3.16243 1.91008116583
31.374 7.77071397307 -3.008252 1.93207312708
31.4745 7.74214857711 -2.834034 1.95773868168
31.574 7.71050681948 -2.654609 1.98493388713
31.674 7.67357566565 -2.468276 2.02218529389
31.774 7.63434586815 -2.272103 2.06357520499
31.874 7.58828312795 -2.083842 2.100962068
31.974 7.53320634509 -1.90148 2.1406641695
32.074 7.4601993853 -1.714882 2.1761456972
32.174 7.38438272135 -1.549459 2.2122975799
32.274 7.29512003936 -1.375016 2.26062965966
32.374 7.20745705583 -1.196078 2.29557148845
32.474 7.12737498958 -1.005862 2.32592903905
32.574 7.06512381295 -0.799018 2.3452965135
32.674 7.02015678328 -0.567282 2.34707919804
32.774 6.99927047037 -0.317413 2.34373920665
32.874 6.99935162199 -0.056589 2.33531701894
32.974 7.02245376166 0.221278 2.32589985758
33.0745 7.05978330818 0.501945 2.31744450353
33.174 7.11036809141 0.789451 2.3019332711
33.274 7.16445673946 1.073632 2.28560445505
33.374 7.21270769928 1.321761 2.26450234777
33.474 7.25466195854 1.567957 2.23962645573
33.574 7.2877214647 1.79264 2.21612971641
33.674 7.30838015298 1.994116 2.19982682077
33.774 7.32298555972 2.180053 2.18671200286
33.874 7.32956897219 2.361072 2.18126393786
33.974 7.33288487625 2.512703 2.18342834503
34.074 7.33720372836 2.661324 2.18743948804
34.174 7.34517863123 2.798236 2.18918689603
34.274 7.35673468114 2.920131 2.19248811452
34.374 7.37103374572 3.040629 2.19582638013
34.474 7.3855881529 3.164693 2.19620495055
34.574 7.39381059326 3.286517 2.19312842626
34.674 7.39628297131 3.425686 2.18123745903
34.774 7.38701442023 3.579293 2.16838503535
34.874 7.36828114767 3.741802 2.15286614456
34.974 7.33769589603 3.925782 2.13547366461
35.074 7.29818866789 4.130213 2.11907742221
35.174 7.25192547577 4.348755 2.10641605638
35.274 7.20006877455 4.585377 2.09126645107
35.374 7.14547870482 4.834205 2.07755129326
35.474 7.08663068318 5.102689 2.07360709349
35.574 7.02465291212 5.387611 2.06360998277
35.674 6.95731480873 5.688642 2.0606972035
35.774 6.89237064591 5.978719 2.05515957896
35.874 6.81780315812 6.278704 2.05133181067
35.974 6.74059299537 6.578394 2.05099348675
36.074 6.65665779632 6.865005 2.05331002296
36.174 6.56553241421 7.150146 2.05624621933
36.274 6.47177694211 7.416862 2.06659256843
36.374 6.37433151879 7.676255 2.07464438382
36.474 6.26870137355 7.936869 2.09139601974
36.574 6.16373172248 8.192708 2.10486676915
36.674 6.06315470315 8.433063 2.11889206162
36.774 5.96036644962 8.682791 2.1377822225
36.874 5.86173743664 8.933126 2.16076669759
36.974 5.77405164283 9.169724 2.1783569888
37.074 5.69028685635 9.413052 2.19472548171
37.174 5.61291848878 9.664362 2.21286981822
37.274 5.55042963532 9.896904 2.22802984958
37.374 5.49566219309 10.138136 2.24732543226
37.474 5.45365777934 10.378509 2.26374352842
37.574 5.42458758797 10.606796 2.27691389758
37.674 5.40626863376 10.842697 2.28812409934
37.7745 5.39652216084 11.084952 2.30398549997
37.874 5.39620757114 11.321689 2.31527987745
37.974 5.40229747589 11.558158 2.32713103596
38.074 5.41249514791 11.793925 2.34023773573
38.174 5.42402366364 12.015137 2.3477787013
38.274 5.43777625062 12.249425 2.35131990431
38.374 5.45055068424 12.474098 2.35834964037
38.474 5.46217592917 12.695889 2.36142559141
38.574 5.47231864266 12.922625 2.36209277435
38.674 5.48111639729 13.155403 2.36086141252
38.774 5.48751469754 13.385191 2.35948260587
38.874 5.49295651745 13.620538 2.36073773992
38.974 5.49660885811 13.866155 2.36242103878
39.074 5.49892323111 14.100928 2.36049027239
39.174 5.5007329823 14.337424 2.36517046778
39.274 5.50417835883 14.579828 2.36312667442
39.374 5.51226662217 14.81462 2.36509093533
39.474 5.52804693883 15.066208 2.36720132441
39.574 5.5558344236 15.328413 2.36914565584
39.674 5.59438213691 15.594877 2.37742391552
39.774 5.64697690644 15.886767 2.3865461497
39.874 5.70906245017 16.176642 2.39648140585
39.974 5.78298746843 16.478622 2.41353666514
40.074 5.87064307605 16.80314 2.42932413406
40.174 5.96877201087 17.13468 2.44300332009
40.274 6.07478775725 17.476688 2.45857990397
40.374 6.19236918946 17.841639 2.47735777456
40.474 6.31501948667 18.223742 2.49450781201
40.574 6.43249438656 18.589425 2.50714563458
40.674 6.55205485547 18.981093 2.52759141956
40.774 6.66978758719 19.373937 2.54279909966
40.874 6.77063132925 19.733378 2.55075110805
40.974 6.86857221295 20.087025 2.55585035857
41.074 6.96554597427 20.456127 2.55978403001
41.174 7.04989597041 20.775348 2.56559481135
41.274 7.13013816141 21.088601 2.57081506202
41.374 7.20955184436 21.397508 2.57535607251
41.474 7.28185033677 21.687195 2.58608800535
41.574 7.35081606939 21.971009 2.59714326406
41.674 7.41177952759 22.240708 2.61102012817
41.774 7.46614622178 22.50379 2.6260118222
41.874 7.5146497238 22.760197 2.63925321479
41.974 7.55655369582 23.019285 2.64949280561
42.074 7.58974887617 23.252329 2.65623760413
42.174 7.61883749076 23.485649 2.66606477612
42.274 7.64346117023 23.715175 2.67480761216
42.374 7.66175982135 23.91678 2.68248280312
42.474 7.68053581928 24.111296 2.68944958413
42.574 7.69814120684 24.300963 2.6959859028
42.674 7.71624877139 24.46964 2.70296794202
42.774 7.73331123857 24.630203 2.70400258289
42.874 7.75089483976 24.778052 2.69986362636
42.974 7.76554427318 24.916665 2.70126712983
43.074 7.78051503633 25.051892 2.70225655367
43.174 7.79131468358 25.182318 2.69727880062
43.274 7.80045764635 25.302644 2.69486030185
43.374 7.80566414026 25.426331 2.68984295903
43.474 7.80973618478 25.541392 2.68184134443
43.574 7.80972677157 25.656614 2.6753172654
43.674 7.80974172416 25.768019 2.66915257406
43.774 7.8047800257 25.880922 2.66012449288
43.874 7.80041370569 25.986401 2.64879215459
43.974 7.79292248806 26.094249 2.64314322057
44.074 7.78476784284 26.19978 2.63543512682
44.174 7.77264316836 26.303511 2.6270734297
44.274 7.7572587354 26.40821 2.61831748427
44.374 7.73023833156 26.526284 2.60776623022
44.474 7.69455591597 26.645537 2.59524455392
44.575 7.6394335822 26.78906 2.58321582527
44.674 7.57078055467 26.941595 2.56743242753
44.774 7.48256825517 27.116705 2.5439012055
44.874 7.37361383346 27.31578 2.51913019739
44.974 7.24707641676 27.535127 2.49245622327
45.074 7.10812038634 27.763831 2.47644990561


==> fig/tikz_data/jerk_pitch_time_cinematography2.txt <==
time pitch_jerk
-7 0.00010203
-6.952 7.8617e-05
-6.9 8.8474e-05
-6.852 -6.958e-05
-6.796 -1.871e-05
-6.752 -2.4086e-05
-6.7 -5.758e-05
-6.652 -6.1781e-05
-6.6 -4.61e-05
-6.552 -0.00011366
-6.5 4.4553e-05
-6.452 7.3378e-05
-6.4 0.00011965
-6.352 6.0761e-05
-6.3 0.00018247
-6.252 0.00011826
-6.2 0.00017154
-6.152 9.7715e-05
-6.1 7.3697e-05
-6.052 4.5035e-05
-6 0.00014978
-5.952 0.00014379
-5.9 0.00022899
-5.852 0.0001448
-5.8 0.00015926
-5.752 8.2341e-05
-5.7 0.00026633
-5.652 0.00016718
-5.6 0.00027329
-5.552 0.00051498
-5.5 0.00024219
-5.452 0.0001476
-5.4 4.8592e-05
-5.352 0.00056813
-5.3 0.00042087
-5.252 0.0004431
-5.2 0.00070095
-5.152 0.00064628
-5.1 0.00059639
-5.052 0.00068869
-5 0.00032521
-4.952 0.00027428
-4.9 0.00019731
-4.852 0.00036014
-4.8 3.7333e-05
-4.752 0.00024086
-4.7 -3.3839e-06
-4.652 0.00022164
-4.6 0.000398
-4.552 0.00058491
-4.5 0.00029649
-4.452 0.00033675
-4.4 2.7458e-05
-4.352 0.00014154
-4.3 0.00011837
-4.252 0.00031083
-4.2 -0.0002316
-4.152 -5.4975e-05
-4.1 -0.00021432
-4.052 -0.00065987
-4 -0.00043767
-3.952 2.8707e-06
-3.9 0.00025986
-3.852 -0.00037698
-3.8 -0.00017594
-3.752 -0.00026426
-3.7 -0.00069684
-3.652 -0.00052616
-3.6 -0.00044637
-3.552 -0.00038561
-3.5 -0.00021616
-3.452 -0.00026207
-3.4 -0.00032334
-3.352 -0.00053885
-3.296 -0.00013159
-3.252 -0.00032839
-3.2 0.00011469
-3.152 -0.00010882
-3.1 -0.00044104
-3.052 -0.00096132
-3 -0.00073633
-2.952 -0.00083665
-2.9 -0.00038282
-2.852 -0.00030003
-2.8 -0.00038687
-2.752 -0.00057666
-2.7 -7.8968e-05
-2.652 -8.3437e-05
-2.6 -0.00010474
-2.552 0.00013447
-2.5 0.00013043
-2.452 -0.00053749
-2.4 -0.00073012
-2.352 -0.00033824
-2.3 -0.00050312
-2.252 -0.00042254
-2.2 -0.00027131
-2.152 -0.00055106
-2.1 -0.00068408
-2.052 -0.00081953
-2 -0.00075226
-1.952 -0.00059975
-1.9 -0.00036974
-1.852 -0.00022712
-1.8 -0.00062199
-1.752 -0.00066822
-1.7 -0.0010339
-1.652 -0.0010367
-1.6 -0.0007909
-1.552 -0.00015461
-1.5 -0.00014981
-1.452 -0.0001753
-1.4 -0.0005242
-1.352 -0.00064394
-1.3 -0.00036143
-1.252 -0.00030542
-1.2 -0.00040284
-1.152 -0.0004938
-1.1 -0.00055323
-1.036 -0.00048138
-0.988 -0.00068067
-0.936 -2.1026e-05
-0.888 -0.00014148
-0.836 -0.00034889
-0.788 -0.00039026
-0.736 -0.00014315
-0.688 -0.00011828
-0.636 0.00032265
-0.588 0.00054135
-0.536 0.00068675
-0.488 0.00071474
-0.436 0.00067605
-0.388 0.00045087
-0.336 0.00066785
-0.288 0.00076672
-0.236 0.0011273
-0.188 0.001202
-0.136 0.0014015
-0.088 0.001209
-0.036 0.0010677
0.012 0.0010147
0.064 0.0014246
0.112 0.0014788
0.164 0.0015003
0.212 0.0011761
0.264 0.0013163
0.312 0.0012409
0.364 0.001356
0.412 0.0017815
0.464 0.0016675
0.512 0.0020971
0.564 0.0016939
0.612 0.0018991
0.664 0.0021543
0.712 0.0024662
0.764 0.0018813
0.812 0.0020499
0.864 0.0017051
0.912 0.0014603
0.964 0.0013074
1.012 0.0012584
1.064 0.001093
1.112 0.0011218
1.164 0.00066337
1.212 0.0010634
1.264 0.00062854
1.312 0.00076606
1.364 0.00055651
1.412 0.00086943
1.464 0.00050161
1.512 0.00058408
1.564 8.1007e-05
1.612 0.00031237
1.664 0.00010549
1.712 0.00021672
1.764 0.00013295
1.812 0.00020552
1.864 -4.8289e-06
1.912 -0.00041428
1.964 -0.00047671
2.012 -0.00098894
2.064 -0.00088499
2.112 -0.00096533
2.164 -0.0012706
2.212 -0.0015548
2.264 -0.00099128
2.312 -0.0012335
2.364 -0.0012283
2.412 -0.0010505
2.464 -0.0009564
2.512 -0.0010711
2.564 -0.00082929
2.612 -0.00061731
2.664 -0.00044168
2.712 -0.0010124
2.764 -0.00083849
2.812 -0.0010437
2.864 -0.00077717
2.912 -0.00098643
2.964 -0.00064446
3.012 -0.00093482
3.064 -0.00069221
3.112 -0.0010333
3.164 -0.00061066
3.212 -0.00040579
3.264 -0.00049252
3.312 -0.00049027
3.364 -0.00053614
3.412 -0.00036968
3.464 -0.00034368
3.512 -4.8101e-05
3.564 3.9152e-06
3.612 0.00013522
3.668 0.00037412
3.712 0.00032746
3.764 -6.1136e-05
3.812 0.00017747
3.864 0.00019473
3.912 1.3792e-05
3.964 -0.00010742
4.012 0.00016381
4.064 -4.5832e-05
4.112 -0.00023873
4.164 -0.00014281
4.212 0.00026665
4.264 0.00025785
4.312 0.00045664
4.364 7.9526e-05
4.412 -2.9452e-06
4.464 -0.00014179
4.512 0.00016959
4.564 -2.9707e-06
4.612 0.00036282
4.664 -2.987e-05
4.712 -0.00034062
4.764 -0.00029954
4.812 -0.000346
4.864 -3.5564e-05
4.912 -0.00018837
4.964 3.8466e-05
5.012 -3.6123e-07
5.064 -0.00043644
5.112 -0.00053509
5.164 -0.00079551
5.212 -0.00056512
5.264 -0.00033576
5.312 -0.0004099
5.364 -0.00028079
5.412 3.8038e-05
5.464 0.00012304
5.512 -0.00020982
5.564 -0.00010404
5.612 -0.00018026
5.664 -0.00027153
5.712 -0.00031728
5.764 -0.00028306
5.812 -0.00057602
5.864 -0.00039069
5.912 -0.00029314
5.964 -0.00035791
6.012 -0.00022346
6.064 -1.0607e-05
6.112 -0.00049434
6.164 -0.00016389
6.212 -7.8291e-05
6.264 -0.00011077
6.312 -0.00019968
6.364 -0.00034473
6.412 -0.00013897
6.464 -0.00055172
6.512 -0.00065573
6.564 7.9081e-05
6.612 -7.8425e-05
6.664 0.00032202
6.712 0.00014978
6.764 0.00013168
6.812 -0.00019229
6.864 -0.00033597
6.912 -0.00073707
6.964 -0.00072672
7.012 -0.00053939
7.064 -0.00053934
7.112 -0.00025149
7.164 -0.00020705
7.212 -0.00054832
7.264 -0.00056183
7.312 -0.00023925
7.364 -0.00016184
7.412 -0.00012448
7.464 0.00016915
7.512 -0.0003022
7.564 -0.00046131
7.612 0.00014913
7.664 -6.9059e-05
7.712 0.00014255
7.764 4.4617e-05
7.812 0.00018292
7.864 0.0001284
7.912 3.9893e-05
7.964 0.00036009
8.012 0.0006414
8.064 1.4813e-05
8.112 0.00023496
8.164 -8.8948e-05
8.212 5.3746e-05
8.264 -0.00025671
8.312 8.4942e-05
8.364 0.00018277
8.412 0.00046463
8.464 0.00046726
8.512 0.00067887
8.564 0.00058453
8.612 0.00024849
8.664 0.00034906
8.712 0.00060784
8.764 0.00065488
8.812 0.00069555
8.864 0.00071293
8.912 0.00079292
8.964 0.00038491
9.012 0.00053385
9.064 0.00066792
9.112 0.00033106
9.164 0.0001459
9.212 -0.0001793
9.264 0.00019629
9.312 9.3774e-05
9.364 0.00024757
9.412 0.00013914
9.464 1.2137e-05
9.512 -0.00041095
9.564 -1.8861e-06
9.612 1.783e-05
9.664 -0.00016009
9.712 -0.00021107
9.764 0.00029601
9.812 0.00038333
9.864 0.00035654
9.912 0.00032813
9.964 0.00031933
10.012 -0.0002077
10.064 -7.6876e-05
10.112 1.0721e-06
10.164 -0.00028965
10.216 -0.00024994
10.264 -0.00034773
10.312 -0.0005952
10.364 -0.00077012
10.412 -0.0010133
10.464 -0.00073622
10.512 -0.00047714
10.564 -0.00058684
10.612 -0.00070776
10.664 -0.00020245
10.712 7.0047e-05
10.764 -0.0002971
10.812 -0.00023481
10.864 -0.00041587
10.912 -0.00028464
10.964 -0.00018316
11.012 0.00025075
11.064 0.00017537
11.116 -0.00016547
11.164 0.00038928
11.212 0.00019413
11.264 -0.00013695
11.312 -0.00041394
11.364 -0.00054121
11.412 -0.00068483
11.464 -0.00068028
11.516 -0.00013276
11.564 -0.00030899
11.612 0.00018791
11.664 0.00043292
11.712 0.00038355
11.764 0.00042375
11.812 0.00029904
11.864 0.0003794
11.912 0.00051917
11.964 0.0004996
12.012 0.000422
12.064 0.00040339
12.112 0.00058504
12.164 0.00025502
12.212 0.00013349
12.264 0.00022304
12.312 0.00046617
12.364 0.00050612
12.412 0.00047674
12.464 0.00031655
12.512 -6.3804e-05
12.564 -0.00019375
12.612 3.2732e-05
12.664 -0.00022579
12.712 2.6202e-06
12.764 9.8399e-05
12.812 0.00030501
12.864 0.00052688
12.912 0.00068647
12.964 0.00055121
13.012 5.8294e-05
13.064 0.00028602
13.112 -0.00048696
13.164 -0.00048295
13.212 -0.00045898
13.264 -0.00053386
13.312 -0.00010995
13.364 -0.0001581
13.412 -4.4521e-05
13.464 -0.00013435
13.512 -0.00044466
13.564 -0.00037149
13.612 -0.0003186
13.664 -0.00035003
13.712 -0.0004756
13.764 -0.00037237
13.812 -0.00096562
13.864 -0.00088535
13.912 -0.00099032
13.964 -0.00064317
14.012 -0.00041305
14.064 -0.0004509
14.112 -0.0002397
14.164 -0.00044461
14.212 -0.00052
14.264 -0.00055922
14.312 -0.00076336
14.364 -0.00082101
14.412 -0.00096339
14.464 -0.0007435
14.512 -0.00040446
14.564 -0.00037123
14.612 0.00022281
14.664 -8.6287e-05
14.712 -0.00018633
14.764 -7.8934e-05
14.812 -0.00029707
14.864 -5.9501e-05
14.912 -0.00023127
14.964 -0.00010382
15.012 0.00020647
15.064 0.00010046
15.112 -0.00012315
15.164 -4.7506e-05
15.212 0.0002166
15.264 0.00018059
15.312 0.00073837
15.364 0.00066572
15.412 0.00090982
15.464 0.00043771
15.512 0.00028291
15.564 0.00046334
15.612 0.00027124
15.664 0.00047413
15.716 0.0006681
15.764 0.00063687
15.812 0.00079144
15.864 0.00075667
15.912 0.00097369
15.964 0.00082125
16.012 0.00086689
16.064 0.0005328
16.112 -3.4233e-06
16.164 0.00048639
16.212 0.00061247
16.264 0.00066311
16.312 0.00064859
16.364 0.00029736
16.412 0.0003495
16.464 0.00023414
16.512 0.00018999
16.564 0.0005753
16.612 0.00069678
16.664 0.00085434
16.712 0.00075145
16.764 0.00079526
16.812 0.0004618
16.864 0.00054836
16.912 0.00045137
16.964 0.00066869
17.012 0.0010542
17.064 0.00091995
17.112 0.00081474
17.164 0.00082536
17.212 0.00057245
17.264 0.00060969
17.312 0.00054496
17.364 0.00052844
17.412 0.0001849
17.464 0.00025519
17.512 5.7087e-05
17.564 0.00034079
17.612 0.0010011
17.664 0.00071253
17.712 0.00079098
17.764 0.00082238
17.816 0.00076163
17.864 0.0010117
17.912 0.0010813
17.964 0.0010357
18.012 0.0010489
18.064 0.00055595
18.112 0.00055982
18.164 0.00028038
18.212 0.00026973
18.264 0.000108
18.312 0.00036725
18.364 0.00026754
18.412 0.00022273
18.464 0.00035313
18.512 -0.0002215
18.564 -0.00012258
18.612 3.832e-05
18.664 4.9006e-05
18.712 -5.5423e-05
18.764 5.1916e-05
18.812 9.0641e-06
18.864 -0.00017721
18.912 0.00017603
18.964 0.00034787
19.012 0.00030026
19.064 0.00023557
19.112 -0.00032618
19.164 -0.00037852
19.212 -0.00072534
19.264 -0.0010643
19.312 -0.0010292
19.364 -0.0011635
19.412 -0.0014705
19.464 -0.0013383
19.512 -0.0015607
19.564 -0.0012889
19.612 -0.0012112
19.664 -0.0010301
19.712 -0.0011549
19.764 -0.0012048
19.812 -0.0013669
19.864 -0.001343
19.912 -0.001547
19.964 -0.001906
20.012 -0.0014433
20.064 -0.0016744
20.112 -0.0017642
20.164 -0.0019498
20.212 -0.0016349
20.264 -0.001723
20.312 -0.0015527
20.368 -0.00096591
20.412 -0.0012297
20.464 -0.001504
20.512 -0.0014508
20.564 -0.0014298
20.612 -0.0010664
20.664 -0.00094909
20.712 -0.00057811
20.764 -0.00031323
20.812 6.1446e-05
20.864 0.00020718
20.912 0.00069767
20.964 0.00059286
21.012 0.00094075
21.064 0.0007102
21.112 0.00074572
21.164 0.0008442
21.212 0.001065
21.264 0.0013626
21.312 0.0013242
21.364 0.0013883
21.412 0.0018168
21.464 0.0022993
21.512 0.0018896
21.564 0.0022644
21.612 0.0025094
21.664 0.0028099
21.712 0.002813
21.764 0.0027357
21.812 0.0026387
21.864 0.0018472
21.912 0.002009
21.964 0.0020654
22.012 0.0022213
22.064 0.0020639
22.112 0.0017753
22.164 0.0016867
22.212 0.0013474
22.264 0.0012167
22.312 0.0005034
22.364 0.0003175
22.412 -0.00013196
22.464 -4.355e-05
22.512 -0.00040644
22.564 -0.00022377
22.612 -0.0005513
22.664 -0.00078054
22.712 -0.0011764
22.764 -0.0013845
22.812 -0.0013245
22.864 -0.0014273
22.912 -0.0019974
22.964 -0.0025014
23.012 -0.0020395
23.064 -0.0023726
23.112 -0.0028234
23.164 -0.0031483
23.212 -0.0035197
23.264 -0.0034928
23.312 -0.0036661
23.364 -0.0030801
23.412 -0.0031398
23.464 -0.0031766
23.512 -0.0033282
23.564 -0.0033807
23.612 -0.003216
23.664 -0.0030684
23.712 -0.0029732
23.764 -0.0028029
23.812 -0.0023237
23.864 -0.0021721
23.912 -0.0018861
23.964 -0.0019982
24.012 -0.0017281
24.064 -0.0017425
24.112 -0.0015581
24.164 -0.0016087
24.212 -0.0010895
24.264 -0.00098371
24.312 -0.0010088
24.364 -0.00089157
24.412 -0.00020783
24.464 0.00019999
24.512 -0.00010289
24.564 0.00018819
24.612 0.00045641
24.664 0.00060573
24.712 0.00092507
24.764 0.0010446
24.812 0.001355
24.864 0.0012318
24.912 0.0011682
24.964 0.0014286
25.012 0.001544
25.064 0.0019801
25.112 0.0018636
25.164 0.0017069
25.212 0.0020826
25.264 0.0021566
25.312 0.0022937
25.364 0.0022724
25.412 0.0023172
25.464 0.002603
25.512 0.0024059
25.564 0.0024978
25.612 0.0027729
25.664 0.0030656
25.712 0.0028874
25.764 0.0027855
25.812 0.002964
25.864 0.0028308
25.912 0.002528
25.964 0.0023203
26.012 0.002353
26.064 0.0021125
26.112 0.0022713
26.164 0.0024044
26.212 0.0023184
26.264 0.0023197
26.312 0.0022
26.364 0.0021653
26.412 0.0024584
26.464 0.0021343
26.512 0.0020381
26.564 0.0017265
26.612 0.0020044
26.664 0.0021951
26.712 0.0017024
26.764 0.0013806
26.812 0.00088363
26.864 0.00073249
26.912 0.00050698
26.964 0.00019194
27.012 0.00045316
27.064 0.00033753
27.112 6.5774e-05
27.164 -0.00021637
27.212 -0.00032358
27.264 -0.00017395
27.312 -0.00039026
27.364 -0.00035201
27.412 -0.00065462
27.464 -0.00047135
27.512 -0.00035667
27.564 -0.0001587
27.612 -0.00068907
27.664 -0.00072937
27.712 -0.00069684
27.764 -0.00083565
27.812 -0.00083042
27.864 -0.0010032
27.928 -0.0013095
27.964 -0.0011533
28.016 -0.0011542
28.064 -0.0010847
28.112 -0.0014972
28.164 -0.0016562
28.212 -0.0013252
28.264 -0.0010176
28.312 -0.00068267
28.364 -0.00031467
28.412 -0.00025073
28.464 -0.0002555
28.512 -0.0004317
28.564 -0.00058811
28.612 -0.00074832
28.664 -0.00047617
28.712 -0.00054228
28.764 -0.00080718
28.812 -0.0008364
28.864 -0.00060385
28.912 -0.00032744
28.964 -0.00047677
29.016 -0.00053971
29.064 -0.00057004
29.112 0.00011164
29.164 -0.000345
29.212 -0.00044351
29.264 -0.00037978
29.312 -0.00066208
29.364 -0.00033471
29.412 -0.00049235
29.464 -0.00045591
29.512 -0.00045846
29.564 -0.000681
29.612 -0.00038698
29.664 -0.00034981
29.712 -0.00071868
29.764 -0.00097385
29.812 -0.00096098
29.864 -0.0016135
29.912 -0.001571
29.964 -0.0013436
30.012 -0.0014268
30.064 -0.0010102
30.112 -0.00081582
30.164 -0.0010379
30.212 -0.00079219
30.264 -0.00057192
30.312 -0.00042013
30.364 -0.00082038
30.412 -0.00057884
30.464 -0.00058859
30.512 -0.00084772
30.564 -0.0010873
30.612 -0.0016456
30.664 -0.00091843
30.712 -0.00081521
30.764 -0.00084634
30.812 -0.00034938
30.864 -0.00074541
30.912 -0.00029958
30.964 -0.00058672
31.012 -0.00054712
31.064 -0.00028278
31.116 -0.00033706
31.168 -0.00046926
31.212 -3.6166e-05
31.264 0.00033928
31.312 0.00012626
31.364 0.00075474
31.412 0.00060417
31.464 0.00030241
31.512 0.00043552
31.564 8.77e-05
31.612 0.00024498
31.664 0.00032243
31.712 0.00013221
31.764 8.2327e-05
31.812 -3.1565e-05
31.864 0.0002855
31.912 -0.00024148
31.964 -0.00034231
32.012 0.00024151
32.064 0.00033147
32.112 0.00058547
32.172 1.2958e-05
32.212 -0.00013612
32.264 -5.9914e-05
32.312 -0.00039479
32.364 -3.4734e-05
32.412 -0.0003037
32.464 7.5056e-05
32.512 -1.5245e-05
32.564 1.3596e-05
32.612 -4.3454e-05
32.664 0.00013384
32.712 -1.2461e-05
32.764 -0.00073238
32.812 -0.00062826
32.864 -0.00066378
32.912 -0.00039352
32.964 -0.00011024
33.012 -9.7364e-05
33.064 -2.3462e-05
33.112 -0.00025233
33.164 -0.00019123
33.212 -0.00013238
33.264 -2.9755e-05
33.312 0.00010474
33.364 -7.5795e-05
33.412 0.00042489
33.464 0.00067747
33.512 0.00016873
33.564 0.00033952
33.612 0.00041915
33.664 0.00077419
33.712 0.00095988
33.764 0.00099979
33.812 0.0010398
33.864 0.00087742
33.912 0.00097563
33.964 0.00099193
34.012 0.0012086
34.064 0.00118
34.112 0.0012794
34.164 0.0011756
34.212 0.00091036
34.264 0.0018359
34.312 0.0019339
34.364 0.0014901
34.412 0.0013975
34.464 0.0014709
34.512 0.0014172
34.564 0.0014403
34.612 0.0015892
34.664 0.0015327
34.712 0.0015871
34.764 0.0013237
34.812 0.0012801
34.864 0.0013424
34.912 0.0009191
34.964 0.00073256
35.012 0.0010008
35.064 0.00088676
35.112 0.00064554
35.164 0.00040536
35.212 0.00041944
35.264 0.00015097
35.312 0.00036093
35.364 0.00038027
35.412 0.00023449
35.464 -0.00012695
35.512 -0.00029407
35.564 -0.00062581
35.612 -0.0007828
35.664 -0.00052162
35.712 -0.00017228
35.764 -0.0010094
35.812 -0.001068
35.864 -0.00081322
35.912 -0.00087791
35.964 -0.0012295
36.012 -0.0013067
36.064 -0.0013916
36.112 -0.0015543
36.172 -0.0015018
36.212 -0.0016977
36.264 -0.0015009
36.312 -0.0015408
36.364 -0.0013767
36.412 -0.0011008
36.464 -0.001097
36.512 -0.0014444
36.564 -0.0015631
36.612 -0.0012933
36.664 -0.0010866
36.712 -0.0013767
36.764 -0.001247
36.812 -0.0016103
36.864 -0.0014723
36.912 -0.001227
36.964 -0.0011711
37.012 -0.001222
37.064 -0.00086938
37.112 -0.00068335
37.164 -0.00092947
37.212 -0.0011456
37.264 -0.00064538
37.312 -0.00059646
37.364 -0.00060519
37.412 -0.00086655
37.464 -0.00053549
37.512 -0.00035665
37.564 -0.00017552
37.616 -0.00012852
37.664 -0.00042552
37.712 -0.00019292
37.764 -0.0001651
37.812 -0.00017909
37.864 -0.00066927
37.912 -0.00082281
37.964 -0.00062599
38.012 -0.00014021
38.064 0.00026054
38.112 -4.789e-05
38.164 -0.00032355
38.212 -1.5525e-05
38.264 0.00017418
38.312 0.00045127
38.364 -9.1623e-05
38.412 -0.00029305
38.464 6.5281e-05
38.512 0.00027198
38.564 0.00010898
38.612 -0.00014126
38.664 -0.00030228
38.712 -8e-05
38.764 -0.000124
38.812 -0.0005059
38.864 -0.00024073
38.912 0.00046703
38.964 9.6492e-06
39.012 5.4068e-05
39.064 7.3823e-05
39.112 0.00022747
39.164 0.00053498
39.212 0.00067031
39.264 0.00050295
39.312 0.00056894
39.364 0.001186
39.412 0.0014683
39.464 0.0014366
39.512 0.0012437
39.568 0.00089827
39.612 0.0011073
39.664 0.0016288
39.712 0.0018017
39.764 0.0018407
39.812 0.0019421
39.864 0.0029099
39.912 0.0032995
39.964 0.0033489
40.012 0.0033183
40.064 0.003736
40.112 0.004257
40.164 0.0048916
40.212 0.0048041
40.264 0.0050003
40.312 0.006113
40.364 0.0058704
40.412 0.0055897
40.464 0.006324
40.512 0.0061745
40.564 0.0061597
40.612 0.0062829
40.664 0.0065986
40.712 0.0062125
40.764 0.0067768
40.812 0.0069239
40.864 0.0070405
40.912 0.0071512
40.964 0.0070726
41.012 0.0071818
41.064 0.0075403
41.112 0.0080738
41.164 0.0077715
41.212 0.0074091
41.264 0.0075053
41.312 0.007455
41.364 0.0069762
41.412 0.0066316
41.464 0.0064739
41.512 0.0065658
41.564 0.0063713
41.612 0.0060821
41.664 0.0056204
41.712 0.0059976
41.764 0.005694
41.812 0.00446
41.864 0.0046754
41.912 0.0043031
41.964 0.0041744
42.012 0.004483
42.064 0.0045184
42.112 0.0042545
42.164 0.0039045
42.212 0.004752
42.264 0.0041081
42.312 0.0040665
42.364 0.0034314
42.412 0.0030008
42.464 0.0032478
42.512 0.0031393
42.564 0.0028704
42.612 0.0019819
42.664 0.0020802
42.712 0.0023434
42.764 0.0019199
42.812 0.0019382
42.864 0.0016479
42.912 0.0015938
42.964 0.0012489
43.012 0.00098145
43.064 0.00081835
43.112 0.00053947
43.164 0.00022673
43.212 -0.00074711
43.264 -0.00075151
43.316 -5.9896e-05
43.364 -0.00059243
43.412 -0.00019795
43.464 -0.00078919
43.512 -0.0014561
43.564 -0.0018937
43.612 -0.0019937
43.664 -0.002133
43.712 -0.003797
43.764 -0.0037711
43.812 -0.0044278
43.864 -0.0044258
43.912 -0.004924
43.964 -0.0058207
44.012 -0.0061567
44.064 -0.0066449
44.112 -0.006598
44.164 -0.0073815
44.212 -0.0080807
44.264 -0.0083936
44.312 -0.00922
44.364 -0.0094068
44.412 -0.0097735
44.464 -0.010075
44.512 -0.010831
44.564 -0.011597
44.612 -0.011854
44.664 -0.011338
44.712 -0.01143
44.764 -0.012232
44.812 -0.013401
44.864 -0.013723
44.912 -0.014577
44.964 -0.015575
45.012 -0.015694
45.064 -0.016167
45.112 -0.016933
45.164 -0.017691
45.212 -0.016826
45.264 -0.017555
45.312 -0.017734
45.364 -0.018293
45.412 -0.018261
45.464 -0.018236
45.512 -0.018874
45.564 -0.019041
45.612 -0.019702
45.664 -0.019754
45.712 -0.020048
45.764 -0.020515
45.812 -0.020654
45.864 -0.020985
45.912 -0.021115
45.964 -0.020895
46.012 -0.020016
46.064 -0.019685
46.112 -0.019623
46.164 -0.020791
46.212 -0.019995
46.264 -0.019168
46.312 -0.018376
46.364 -0.018199
46.412 -0.017987
46.464 -0.016362
46.512 -0.016325
46.564 -0.015773
46.612 -0.015031
46.664 -0.014518
46.712 -0.015209
46.764 -0.014238
46.812 -0.013624
46.864 -0.012759
46.912 -0.01178
46.964 -0.01097
47.012 -0.009517
47.064 -0.0086771
47.112 -0.0071953
47.164 -0.0061146
47.212 -0.0048936
47.264 -0.0029227
47.312 -0.0011262
47.364 -8.514e-05
47.412 0.00092232
47.464 0.0016615
47.512 0.0016966
47.564 0.0026961
47.612 0.0034192
47.664 0.0048796
47.712 0.0048788
47.764 0.0048536
47.812 0.0053642
47.864 0.0065155
47.912 0.0076338
47.964 0.0077767
48.012 0.0088472
48.064 0.0099842
48.112 0.011087
48.164 0.012518
48.212 0.014457
48.264 0.01497
48.312 0.015998
48.364 0.016427
48.412 0.01639
48.464 0.016699
48.512 0.016603
48.564 0.017008
48.612 0.017099
48.664 0.017326
48.712 0.017697
48.764 0.016802
48.812 0.015812
48.864 0.016336
48.912 0.016435
48.964 0.016192
49.012 0.016416
49.064 0.016161
49.112 0.016246
49.164 0.016292
49.212 0.016422
49.264 0.017368
49.312 0.017016
49.364 0.016571
49.412 0.016414
49.464 0.016331
49.512 0.016305
49.564 0.015597
49.612 0.014364
49.664 0.013226
49.712 0.012334
49.764 0.012063
49.812 0.011221
49.864 0.011042
49.912 0.0108
49.964 0.010532
50.012 0.010427
50.064 0.0098502
50.112 0.0089948
50.164 0.0084382
50.212 0.0075497
50.264 0.0073809
50.312 0.0076758
50.364 0.0065918
50.412 0.0060355
50.464 0.0060422
50.512 0.0062649
50.564 0.0061153
50.612 0.0058897
50.664 0.0054086
50.712 0.0052064
50.764 0.0041561
50.812 0.0048919
50.864 0.0048275
50.912 0.0042207
50.964 0.0039188
51.012 0.0031803
51.064 0.0028185
51.112 0.0035582
51.164 0.0039509
51.212 0.0037758
51.264 0.0032287
51.312 0.0030814
51.364 0.0028566
51.412 0.0029863
51.464 0.0025844
51.512 0.0017578
51.564 0.0018725
51.612 0.0022203
51.664 0.0020914
51.712 0.002103
51.764 0.0022203
51.812 0.0018672
51.864 0.0023002
51.912 0.0023235
51.964 0.0020754
52.012 0.0011016
52.064 0.00099944
52.112 0.00083558
52.164 0.00091459
52.212 0.00082903
52.264 0.00083806
52.312 -0.00039266
52.364 -0.00065758
52.412 -0.00047637
52.464 -0.00091803
52.512 -0.00085726
52.564 -0.00060016
52.612 -0.001244
52.664 -0.0018981
52.712 -0.0020824
52.764 -0.001761
52.812 -0.0018202
52.864 -0.0020604
52.912 -0.0026267
52.964 -0.0023603
53.012 -0.0015315
53.064 -0.0018272
53.112 -0.0021306
53.164 -0.0020726
53.212 -0.0019525
53.264 -0.0022938
53.312 -0.0023447
53.364 -0.0027406
53.412 -0.0028068
53.464 -0.0025172
53.512 -0.0019889
53.564 -0.0021416
53.612 -0.0022698
53.664 -0.0025243
53.712 -0.0025575
53.764 -0.0024086
53.812 -0.0018103
53.864 -0.0017696
53.912 -0.0019674
53.964 -0.001416
54.012 -0.0011491
54.064 -0.0012851
54.112 -0.0010525
54.164 -0.00086985
54.212 -0.00091347
54.264 -0.0010815
54.312 -0.0010247
54.364 -0.0010008
54.412 -0.00051131
54.464 -0.0008336
54.512 -0.0012372
54.564 -0.0010629
54.612 -0.00081746
54.664 -0.00091902
54.712 -0.0010062
54.764 -0.00058034
54.812 -0.00021298
54.864 -3.9759e-06
54.912 0.00015583
54.964 -0.00035583
55.012 -0.00029546
55.064 -0.00044252
55.112 -0.0004676
55.164 -0.00035158
55.212 -0.00029798
55.264 -0.00038335
55.312 -0.00079188
55.364 -0.00071727
55.412 -0.00050942
55.468 -0.00082325
55.512 -0.0013882
55.564 -0.0013705
55.612 -0.0015619
55.664 -0.0012633
55.712 -0.0011667
55.764 -0.0011335
55.812 -0.0012049
55.864 -0.0011144
55.912 -0.0015572
55.964 -0.0014059
56.012 -0.0013488
56.068 -0.0015442
56.112 -0.0016988
56.164 -0.001534
56.212 -0.001351
56.264 -0.0015794
56.312 -0.0020323
56.368 -0.002037
56.416 -0.0023352
56.464 -0.0020449
56.512 -0.0023196
56.564 -0.0017923
56.612 -0.0015739
56.664 -0.0017251
56.712 -0.0017281
56.764 -0.0016826
56.812 -0.0011338
56.864 -0.0013822
56.912 -0.0015081
56.964 -0.0015388
57.012 -0.0010038
57.064 -0.0010917
57.112 -0.0008689
57.164 -0.0011323
57.212 -0.00082532
57.264 -0.00089233
57.312 -0.00067004
57.364 -0.0006203
57.412 -9.0358e-05
57.464 0.00014631
57.512 2.2209e-05
57.564 0.00040505
57.612 0.00044338
57.664 0.00048239
57.712 0.00015837
57.764 0.00013139
57.812 0.0003302
57.872 0.00032368
57.912 0.00061727
57.964 0.00064227
58.012 0.00075136
58.064 0.00041128
58.112 0.00037002
58.164 0.00078527
58.212 0.00050258
58.264 0.00060521
58.312 0.00018409
58.364 0.00039854
58.412 0.00040368
58.464 0.00074201
58.512 0.00058756
58.564 0.00065233
58.612 0.0004367
58.664 0.00070571
58.712 0.00010471
58.764 0.00010413
58.812 -6.6375e-05
58.864 4.1752e-05
58.912 -0.00046091
58.964 -0.00072167
59.012 -0.0004565
59.064 -0.00075869
59.112 -0.00054739
59.164 -0.00077214
59.212 -0.0005086
59.264 -0.00025674
59.312 -0.00026873
59.364 -0.00026116
59.412 -0.00037365
59.464 -0.00047755
59.512 -0.0004821
59.564 -0.00054393
59.612 -0.00071494
59.664 -0.001008
59.716 -0.00051557
59.764 -0.00060597
59.812 -0.00062572
59.864 -0.00059562
59.912 -0.0005274
59.964 -0.00075706
60.012 -0.00070827
60.064 -0.00048537
60.112 -0.00026026
60.164 -0.00056252
60.212 -7.5775e-06
60.264 0.0003501
60.312 0.00045296
60.364 -3.0921e-05
60.412 0.00041621
60.464 0.00034799
60.512 9.1018e-05
60.564 0.000183
60.612 -0.00022505
60.664 -8.7084e-05
60.716 -0.00012172
60.764 -0.0004863
60.812 -0.00032758
60.864 -0.00036202
60.912 -0.00031016
60.964 -2.0968e-05
61.012 6.616e-05
61.064 0.00026609
61.112 0.00042016
61.164 0.00045756
61.212 0.0002695
61.264 0.00017024
61.312 0.00054522
61.364 0.00038329
61.412 0.00040068
61.464 0.00028646
61.512 0.00031514
61.564 -3.9698e-05
61.612 -0.00024932
61.664 -0.00017729
61.712 -0.0003468
61.764 -0.0007635
61.812 -0.0010409
61.864 -0.00045264
61.912 -0.001006
61.968 -0.0007928
62.012 -0.00041271
62.064 -0.00043044
62.112 -3.5454e-06
62.164 -0.00011742
62.212 -0.00020003
62.264 0.00012371
62.312 -0.00015993
62.364 -0.00025754
62.412 -0.00041344
62.464 -0.001025
62.512 -0.0011684
62.564 -0.0012093
62.612 -0.0012677
62.664 -0.0012397
62.712 -0.0014325
62.764 -0.0013626
62.812 -0.0016507
62.864 -0.0013343
62.912 -0.001541
62.964 -0.0013072
63.012 -0.001638
63.064 -0.0015307
63.112 -0.001265
63.164 -0.0011739
63.212 -0.0013497
63.264 -0.0013057
63.312 -0.00091313
63.364 -0.0011613
63.412 -0.00048535
63.464 -0.00047691
63.512 -0.00087506
63.564 -0.00081682
63.612 -0.0011498
63.664 -0.0009612
63.712 -0.00079612
63.764 -0.001097
63.812 -0.00080501
63.876 -0.00046154
63.912 -0.00018775
63.964 0.00048854
64.012 0.00066501
64.064 0.00054241
64.112 0.00072465
64.164 0.00070101
64.212 0.0010234
64.264 0.0011456
64.312 0.0012045
64.364 0.00082319
64.412 0.0011551
64.464 0.0010483
64.512 0.0014993
64.564 0.0016975
64.612 0.0013758
64.664 0.0013036
64.712 0.0016845
64.764 0.0019367
64.812 0.0017869
64.864 0.0018844
64.912 0.0013714
64.964 0.001189
65.012 0.0015463
65.064 0.0015248
65.112 0.0016296
65.164 0.0016754
65.212 0.0014108
65.264 0.0018259
65.312 0.0014823
65.364 0.001135
65.412 0.00092987
65.464 0.00074316
65.512 0.00059859
65.564 0.00082424
65.612 0.00050609
65.664 0.00047396
65.712 9.464e-05
65.764 -0.00010924
65.812 -6.151e-05
65.864 0.00031067
65.912 0.00013407
65.964 6.8787e-05
66.012 -9.9783e-05
66.064 -0.00030796
66.112 -6.4016e-05
66.164 6.7397e-05
66.212 -0.0003839
66.264 -0.00046217
66.312 -0.0004791
66.364 -0.00072468
66.412 -0.0004713
66.464 -0.00024861
66.512 -0.0008258
66.564 -0.00098375
66.612 -0.00094058
66.664 -0.0012155
66.712 -0.00084699
66.764 -0.0013224
66.812 -0.00098138
66.864 -0.000668
66.912 -0.00063955
66.964 -0.00096189
67.012 -0.00093304
67.064 -0.001233
67.112 -0.00096414
67.164 -0.00078636
67.212 -0.00057782
67.264 -0.00036504
67.312 -0.00051694
67.364 -0.00070501
67.412 -0.00074569
67.464 -0.000645
67.512 -0.00089215
67.564 -0.00073746
67.612 -0.00073771
67.664 -0.00083422
67.712 -0.00055114
67.768 -0.00088281
67.812 -0.0010024
67.864 -0.00084964
67.912 -0.00086761
67.964 -0.0008815
68.012 -0.00028226
68.064 8.8603e-06
68.112 0.00013907
68.164 0.00033059
68.212 8.5216e-05
68.264 0.00052769


==> fig/tikz_data/jerk_pitch_time_no_cin2.txt <==
time pitch_jerk
0 8.7875e-05
0.048 -7.0379e-05
0.1 -0.00023626
0.148 -8.1838e-05
0.2 -1.0894e-05
0.252 -0.00016305
0.3 -0.00011598
0.348 -0.00023868
0.4 -0.00012679
0.448 -0.00021364
0.5 1.6226e-07
0.548 -0.00011821
0.6 -2.8447e-05
0.648 -0.00013359
0.7 7.0128e-05
0.748 -5.4144e-05
0.8 7.6606e-05
0.848 -0.00010682
0.9 0.00012853
0.948 -6.7333e-05
1 7.7865e-05
1.048 -8.2551e-05
1.1 1.8366e-05
1.148 -5.132e-05
1.2 0.00010221
1.248 -3.4367e-05
1.3 2.2187e-05
1.348 -7.7949e-05
1.4 -0.00018644
1.448 -0.00013561
1.5 -0.00031532
1.548 -0.00013318
1.6 0.00047434
1.648 -0.0001807
1.7 -0.00023864
1.748 1.6146e-05
1.8 -4.7822e-05
1.848 0.00012468
1.9 -9.9727e-05
1.948 0.00012008
2 -0.00034746
2.048 -0.00010335
2.1 -0.00011893
2.148 0.00016927
2.2 -0.0003084
2.248 -0.00013904
2.3 -0.00035638
2.348 0.00021649
2.4 -0.00041457
2.448 0.00016106
2.5 -0.00010525
2.548 0.00019759
2.6 -0.00027751
2.648 0.0001175
2.7 -0.00026235
2.756 5.8956e-05
2.8 -4.5408e-05
2.848 0.00011374
2.9 0.00038137
2.948 0.00029242
3 0.000399
3.048 0.00060013
3.1 -0.00010975
3.148 0.00080233
3.2 0.00069428
3.248 0.0006777
3.3 0.00058063
3.348 0.00066752
3.4 0.00087047
3.448 0.00071818
3.5 0.00094626
3.548 0.00083267
3.6 0.00066193
3.648 0.00034773
3.7 0.00075336
3.748 0.00088256
3.8 0.00094348
3.848 0.00018519
3.9 0.00083012
3.948 0.00024126
4 0.00029096
4.048 0.00027537
4.1 0.0013061
4.148 0.00039468
4.2 0.00072924
4.248 0.00052319
4.3 0.00054381
4.348 0.00056228
4.4 0.00038938
4.448 0.00068035
4.5 0.00066636
4.548 0.00038423
4.6 0.00058936
4.652 3.9187e-05
4.7 5.3724e-05
4.748 1.687e-05
4.8 0.00039241
4.848 0.00016699
4.9 -4.6103e-05
4.948 -0.00027656
5 -8.7289e-05
5.048 -0.00011987
5.1 -9.7707e-05
5.148 2.6047e-05
5.204 -0.00013665
5.248 -0.00030836
5.3 -0.00031412
5.348 0.00028166
5.4 8.9756e-06
5.448 0.00024948
5.5 0.00019714
5.548 -0.00015086
5.6 -0.0012688
5.648 -0.00045012
5.7 -0.00049695
5.748 -0.00042602
5.8 -0.00037268
5.848 -0.00051489
5.9 -0.00053063
5.948 -0.0010236
6 -0.00099029
6.048 -0.0009305
6.1 -0.00072099
6.148 -0.00049925
6.2 -0.0002487
6.248 -0.00051456
6.3 -0.00082535
6.348 -0.00056154
6.4 -0.00043068
6.448 0.00029835
6.5 -5.9795e-06
6.548 4.1686e-05
6.604 -0.00034985
6.648 -6.7935e-05
6.704 -0.00023786
6.752 -0.00035474
6.8 -0.00041905
6.848 -0.00083391
6.9 -0.0009054
6.948 -0.001045
7 -0.00058337
7.048 -0.00024172
7.1 0.00029599
7.148 0.00019343
7.2 3.9028e-05
7.248 -0.00015503
7.3 -0.00013602
7.348 -0.00014527
7.4 -0.00014723
7.448 0.00034155
7.5 0.00013342
7.548 6.596e-05
7.6 -7.6426e-05
7.648 -0.00011303
7.7 -0.00029408
7.748 0.0001096
7.8 -3.3408e-05
7.848 -0.00035785
7.9 -0.00034147
7.948 -0.0011635
8 -0.0008841
8.048 -0.00094818
8.1 0.00031443
8.148 -0.00029214
8.2 0.00016476
8.248 0.00016994
8.304 0.00044123
8.348 0.00082103
8.4 0.0009211
8.448 0.0011221
8.5 0.00064418
8.548 0.00055242
8.604 0.00047514
8.648 0.00032049
8.7 0.00037539
8.748 0.0005141
8.8 0.00043727
8.848 0.00069719
8.9 0.00081997
8.948 0.00043496
9 0.00073028
9.048 0.00094244
9.1 0.00079582
9.148 0.00066289
9.2 0.00058351
9.248 0.00038086
9.3 0.00050967
9.348 0.00044843
9.4 0.00053351
9.448 0.00094013
9.5 0.0007034
9.548 0.00070379
9.6 -0.00045704
9.648 -0.00016927
9.7 -0.00048967
9.748 -0.0002298
9.8 -0.00047023
9.848 -0.00072227
9.9 -0.00068984
9.948 -0.00082409
10 -0.00078218
10.048 -0.00083871
10.1 -0.00080049
10.148 -0.0008463
10.2 -0.00071755
10.248 -0.0005211
10.3 -0.00055363
10.348 -0.00087523
10.4 -0.0010633
10.448 -0.0010039
10.5 -0.00093101
10.548 -0.0010587
10.6 -0.00085239
10.648 -0.0006763
10.7 -0.00058608
10.748 -0.00065433
10.8 -0.00040383
10.848 0.00015829
10.9 -8.07e-05
10.948 -6.4467e-05
11 -0.00020462
11.048 -0.00011005
11.1 0.00024891
11.148 0.00031666
11.2 0.00048764
11.248 0.00033393
11.3 0.00039356
11.348 0.00048423
11.4 0.00032881
11.448 0.00046876
11.5 0.0006197
11.548 0.00056951
11.6 0.00037905
11.648 0.00060064
11.7 0.00066732
11.748 0.00037442
11.8 0.00053962
11.848 0.00086376
11.9 0.00095691
11.948 0.0011537
12 0.00083771
12.048 0.00056719
12.1 0.00048408
12.148 0.00024269
12.2 0.0002162
12.248 0.00031096
12.3 5.16e-05
12.348 -0.00051554
12.4 -0.00037789
12.448 -0.00042714
12.5 5.4519e-05
12.548 3.3511e-05
12.6 5.229e-06
12.648 0.00028439
12.7 -0.00017055
12.748 -0.00026251
12.8 -0.0001755
12.848 -0.00031561
12.9 -6.5316e-05
12.948 -6.4294e-05
13 -9.2932e-06
13.048 0.00018658
13.1 0.00061651
13.148 0.00028514
13.2 -0.00014874
13.248 1.4069e-05
13.3 -0.00017421
13.348 -0.00046616
13.4 -0.00030397
13.448 -0.00051037
13.5 -0.0005462
13.548 -0.00031264
13.6 -0.00038458
13.648 1.2006e-05
13.7 0.0002096
13.748 4.8691e-05
13.8 0.00013803
13.848 0.00047189
13.9 0.00047089
13.948 0.00021974
14 6.8104e-05
14.048 -3.4149e-06
14.1 0.00010547
14.148 -0.00045954
14.2 9.8512e-05
14.248 0.00032719
14.3 0.00012458
14.348 0.00035691
14.4 0.00015408
14.448 -0.00021891
14.5 -0.00048799
14.548 -0.00072647
14.6 -0.0012954
14.648 -0.00098135
14.7 -0.00057898
14.748 -0.00064736
14.8 -0.00049799
14.848 -0.00046815
14.9 -0.0007584
14.948 -0.00074103
15 -0.00056118
15.048 -0.00035344
15.1 -1.6428e-05
15.148 -0.00051534
15.2 -0.00088603
15.248 -0.00045219
15.3 -0.00036639
15.348 -0.00048326
15.4 -0.00054525
15.448 -0.0001758
15.5 -0.00033567
15.548 -0.00042848
15.6 -0.00066098
15.648 -0.00032227
15.7 -0.00056343
15.748 -0.000734
15.8 -0.00045168
15.848 -0.00060006
15.9 -0.00060276
15.948 -0.00028688
16 -7.8444e-05
16.048 0.00010746
16.1 0.00071877
16.148 0.00055502
16.2 0.00056949
16.248 0.00046408
16.3 0.00042933
16.348 0.00056808
16.4 0.00060133
16.448 0.00093865
16.5 0.0010574
16.548 0.00086663
16.6 0.00043879
16.648 0.00069492
16.7 0.00086756
16.748 0.00056125
16.8 -1.7818e-05
16.848 0.00011507
16.9 0.00025256
16.956 0.00014123
17 0.00013467
17.048 0.00046788
17.1 0.00079697
17.148 0.00066278
17.2 0.0007158
17.248 0.00076191
17.3 0.00038287
17.348 0.00024445
17.4 0.00051242
17.448 0.00066327
17.5 0.00063251
17.548 0.00071202
17.6 1.5122e-05
17.648 -2.8797e-06
17.7 -0.00048241
17.748 -0.00025372
17.8 -0.00040287
17.848 -0.00047173
17.9 -0.00011712
17.948 -0.0005276
18 -0.00063663
18.048 -0.00073434
18.1 -0.00044961
18.148 -0.00039186
18.2 -0.00025175
18.248 -0.00036574
18.3 0.00079046
18.348 0.00020781
18.4 0.00010767
18.448 -0.00013945
18.5 -1.6124e-05
18.548 -0.00044824
18.6 -0.00076368
18.652 -0.00045546
18.7 -0.00037646
18.748 -0.00057231
18.8 -0.00019235
18.848 0.00011092
18.9 -0.00014737
18.948 -0.00047168
19 -0.00044015
19.048 -0.00083045
19.1 -0.00010438
19.148 0.0001392
19.2 0.00065234
19.248 0.00061392
19.3 0.00085015
19.348 0.00075334
19.4 0.00021472
19.448 0.00028991
19.5 7.5145e-05
19.548 8.8773e-05
19.6 -0.00024995
19.648 -0.00013292
19.7 -0.00017902
19.748 -5.4956e-05
19.8 -0.0010963
19.848 -0.00027306
19.9 -0.00036737
19.948 5.5963e-05
20 5.4548e-05
20.048 0.00043233
20.1 0.00074725
20.148 0.00016675
20.2 1.976e-05
20.248 0.00029219
20.3 6.2961e-05
20.348 -6.9717e-05
20.4 7.0489e-05
20.448 0.00031997
20.5 0.00031991
20.548 0.00071922
20.6 0.00019457
20.648 -0.00021019
20.7 -0.0003297
20.748 -0.00068123
20.8 -0.00077804
20.848 -0.00045555
20.9 -7.3239e-05
20.948 -4.5545e-05
21 0.0001644
21.048 0.00042458
21.1 0.0009686
21.148 0.00063838
21.2 0.0003787
21.248 0.00051291
21.3 0.0010071
21.348 0.00044258
21.4 0.00067482
21.448 0.00032592
21.5 0.00021793
21.548 -2.4099e-05
21.6 -0.00015742
21.648 0.00030577
21.7 0.0004013
21.748 0.00050729
21.8 0.00055978
21.848 0.00057358
21.9 4.4037e-05
21.948 0.00011494
22 -3.392e-05
22.052 -0.00018902
22.1 -3.4087e-05
22.148 0.00022506
22.2 0.00015667
22.248 0.00082273
22.3 0.00064506
22.348 0.00014644
22.4 8.6021e-05
22.448 0.00017812
22.5 0.00016616
22.548 6.7545e-05
22.6 -0.00043244
22.648 -0.00032451
22.7 -7.8282e-05
22.748 -0.00032334
22.8 -0.00056186
22.848 -0.00037649
22.9 -0.00059509
22.948 -0.0002473
23 -0.00014626
23.048 0.00010253
23.1 -0.00015353
23.148 -0.00025677
23.2 -0.00049826
23.248 -0.0008244
23.3 -0.0006482
23.348 -0.00063782
23.4 0.00052562
23.448 -0.00028529
23.5 3.2544e-05
23.548 1.5849e-05
23.6 0.00013425
23.648 7.9002e-05
23.7 -5.132e-05
23.748 -0.00086999
23.8 -0.00070726
23.848 -0.00032119
23.9 -0.00035873
23.948 -0.00031029
24 -0.00025568
24.048 -0.00056629
24.1 -0.00026794
24.148 -0.0002034
24.2 -1.6591e-05
24.248 0.00018882
24.3 0.00018116
24.348 0.0002772
24.4 0.00055055
24.448 6.5647e-05
24.5 -5.0788e-05
24.548 -0.00028362
24.6 3.5014e-05
24.648 0.00013937
24.7 0.00050523
24.748 0.00067586
24.8 0.00027324
24.848 0.00022772
24.904 -0.00075246
24.948 0.00023597
25 -0.00036504
25.048 -0.00028433
25.1 -0.00052929
25.148 -0.00052769
25.2 -0.00010753
25.248 0.00040308
25.3 0.00069904
25.348 0.00071622
25.4 0.00073107
25.448 0.00061152
25.5 0.00042805
25.548 0.00080767
25.6 0.00061261
25.648 0.00057381
25.7 0.00012007
25.748 -4.401e-05
25.8 0.00016169
25.848 -2.0191e-05
25.9 7.2839e-05
25.948 0.001147
26 0.0016945
26.048 0.0023212
26.1 0.0027161
26.148 0.0030347
26.2 0.0029845
26.248 0.0035894
26.3 0.0043367
26.348 0.0048734
26.4 0.005279
26.448 0.0053793
26.5 0.0062123
26.548 0.0065357
26.6 0.0071263
26.648 0.0077371
26.7 0.0074859
26.748 0.008172
26.8 0.0078758
26.848 0.0082007
26.9 0.0084232
26.948 0.0087616
27 0.0092352
27.048 0.0094397
27.1 0.009843
27.148 0.010436
27.2 0.010943
27.248 0.011693
27.3 0.011905
27.348 0.012669
27.4 0.011812
27.448 0.010339
27.5 0.0092651
27.548 0.0080081
27.6 0.0068407
27.648 0.0056713
27.7 0.0054024
27.748 0.0038297
27.8 0.0027822
27.848 0.0016308
27.9 0.0011285
27.948 3.428e-05
28 -0.00067586
28.048 -0.0016742
28.1 -0.002566
28.148 -0.003998
28.2 -0.0044184
28.248 -0.0059358
28.3 -0.0063707
28.348 -0.0075649
28.4 -0.0082201
28.448 -0.0090917
28.5 -0.0097018
28.548 -0.010653
28.6 -0.011605
28.648 -0.012855
28.7 -0.013653
28.748 -0.015132
28.8 -0.015855
28.848 -0.017247
28.9 -0.016667
28.948 -0.016265
29 -0.015766
29.048 -0.015056
29.1 -0.014423
29.148 -0.013922
29.2 -0.014252
29.248 -0.013225
29.3 -0.012702
29.348 -0.0123
29.4 -0.012028
29.448 -0.011518
29.5 -0.011628
29.548 -0.011244
29.6 -0.010989
29.648 -0.010212
29.704 -0.0098325
29.748 -0.0092609
29.8 -0.0089361
29.848 -0.0083453
29.9 -0.0080078
29.948 -0.0076178
30 -0.0078374
30.048 -0.0072466
30.1 -0.0064368
30.148 -0.0058215
30.2 -0.0053127
30.248 -0.0045621
30.3 -0.0041783
30.348 -0.003466
30.4 -0.0034882
30.448 -0.0031328
30.5 -0.0028838
30.548 -0.0030083
30.6 -0.0030681
30.648 -0.0026629
30.7 -0.001881
30.748 -0.0020802
30.8 -0.0021572
30.848 -0.0018526
30.9 -0.0018127
30.948 -0.0016747
31 -0.001076
31.048 -0.00061629
31.1 -0.00032941
31.148 -7.1695e-05
31.2 1.8765e-05
31.248 0.0002858
31.3 0.00074632
31.348 0.0011995
31.4 0.0012623
31.448 0.0018098
31.5 0.0027141
31.548 0.0029388
31.6 0.002937
31.648 0.0032356
31.7 0.0033497
31.748 0.0035925
31.8 0.0037728
31.848 0.0038681
31.9 0.0041547
31.948 0.0042569
32 0.0042892
32.048 0.0047229
32.1 0.0053499
32.148 0.0053222
32.2 0.0051837
32.248 0.0056661
32.3 0.0059688
32.348 0.0061793
32.4 0.0066712
32.448 0.0068009
32.5 0.0068456
32.548 0.0066664
32.6 0.0069618
32.648 0.0068146
32.7 0.0069539
32.748 0.0070632
32.8 0.0065978
32.848 0.0063397
32.9 0.0067526
32.948 0.0063838
33 0.0059998
33.048 0.0059029
33.1 0.0058501
33.148 0.0055335
33.2 0.0055775
33.248 0.0055282
33.3 0.0055874
33.348 0.0054643
33.4 0.0052945
33.448 0.0051306
33.5 0.0049288
33.548 0.0045606
33.6 0.0038926
33.648 0.0037371
33.7 0.0034763
33.752 0.0030095
33.8 0.0029337
33.848 0.0025554
33.9 0.001939
33.948 0.0020233
34 0.001546
34.048 0.0017529
34.1 0.0011495
34.148 0.0011415
34.2 0.00085127
34.248 0.0006672
34.3 0.00097412
34.348 0.0010419
34.4 0.00049047
34.452 0.00025455
34.5 0.00013363
34.548 -0.00012258
34.6 -0.00034801
34.648 -0.00016075
34.7 -0.00029517
34.748 -0.00042612
34.8 -0.00086602
34.848 -0.00067082
34.9 -0.00080324
34.948 -0.0008448
35 -0.00085707
35.048 -0.00088494
35.1 -0.00089433
35.148 -0.00087151
35.2 -0.00068803
35.248 -0.00072818
35.3 -0.001009
35.348 -0.00088582
35.4 -0.00068382
35.448 -0.001115
35.5 -0.00077301
35.548 -0.0011985
35.6 -0.0009975
35.648 -0.0011083
35.7 -0.0010267
35.748 -0.0010903
35.8 -0.0014246
35.848 -0.0017188
35.9 -0.0015357
35.948 -0.0011598
36 -0.0010669
36.048 -0.00089222
36.1 -0.00076125
36.148 -0.00099274
36.2 -0.0011083
36.248 -0.0012674
36.3 -0.00092777
36.348 -0.001299
36.4 -0.0013596
36.448 -0.0014356
36.5 -0.0012727
36.548 -0.0010603
36.6 -0.00090082
36.648 -0.00087926
36.7 -0.00078144
36.748 -0.0003841
36.8 -8.4897e-05
36.848 -0.00020593
36.9 -0.00018136
36.948 -5.5493e-06
37 -0.00016315
37.048 -7.5348e-05
37.1 0.00015118
37.148 0.00023488
37.2 0.00023379
37.248 0.00024572
37.3 0.00053503
37.348 0.00076577
37.4 0.00076263
37.448 0.00064871
37.5 0.00072672
37.548 0.00071839
37.6 0.00079137
37.648 0.0011656
37.7 0.0014918
37.748 0.0020346
37.8 0.0020029
37.848 0.0026611
37.9 0.0032101
37.948 0.003714
38 0.0036211
38.048 0.0037527
38.1 0.0042952
38.148 0.0043046
38.2 0.0041045
38.248 0.0038879
38.3 0.0038881
38.348 0.0044803
38.4 0.0046322
38.448 0.0050764
38.5 0.0053114
38.548 0.0057458
38.6 0.0055325
38.648 0.005883
38.7 0.0062109
38.748 0.0067638
38.8 0.0067584
38.848 0.0071777
38.9 0.0073283
38.948 0.0077071
39 0.0077035
39.048 0.0077686
39.1 0.0076473
39.148 0.0073554
39.2 0.0072392
39.248 0.0068231
39.3 0.0067865
39.348 0.0061643
39.4 0.0054835
39.448 0.0050398
39.5 0.0051623
39.548 0.0047794
39.6 0.0041832
39.648 0.0044898
39.7 0.0048657
39.748 0.0052596
39.8 0.0054675
39.848 0.0049989
39.9 0.004992
39.948 0.004783
40 0.0046876
40.048 0.0043853
40.1 0.0044795
40.148 0.0036459
40.2 0.0030557
40.248 0.0020105
40.3 0.0013935
40.348 0.00048835
40.4 0.0001809
40.448 -0.00099693
40.5 -0.0013498
40.548 -0.0013918
40.6 -0.0013712
40.648 -0.0013763
40.7 -0.0017443
40.748 -0.0019159
40.8 -0.0018037
40.848 -0.0015157
40.9 -0.0013502
40.948 -0.0014778
41 -0.0017277
41.048 -0.0015157
41.1 -0.0019306
41.148 -0.0028628
41.2 -0.0040507
41.248 -0.0051515
41.3 -0.0062686
41.348 -0.0068962
41.4 -0.00744
41.448 -0.0084932
41.5 -0.0089503
41.548 -0.0092679
41.6 -0.0093748
41.648 -0.0086643
41.7 -0.0081661
41.748 -0.0072225
41.8 -0.006141
41.848 -0.0057259
41.9 -0.0050672
41.948 -0.0036024
42 -0.0027626
42.048 -0.0026496
42.1 -0.0020811
42.148 -0.0016958
42.2 -0.0011391
42.248 -0.00054211
42.3 -0.00063064
42.348 -0.00062727
42.4 -6.9638e-05
42.448 2.8235e-05
42.5 0.00010993
42.548 -0.00022557
42.6 0.00030306
42.648 0.0010195
42.7 0.0024245
42.748 0.0028778
42.8 0.0037576
42.848 0.0046637
42.9 0.0050635
42.948 0.0065238
43 0.0069858
43.048 0.0073312
43.1 0.0070709
43.148 0.0070132
43.2 0.0065742
43.248 0.0058663
43.3 0.0054371
43.348 0.0060643
43.4 0.0050831
43.448 0.0042047
43.5 0.0035382
43.548 0.003505
43.6 0.0026714
43.648 0.0023679
43.7 0.0017052
43.748 0.00098043
43.8 0.00078797
43.848 0.00017635
43.9 -0.00096904
43.948 -0.00095769
44 -0.0010111
44.048 -0.00065041
44.1 -0.00094592
44.148 -0.0012814
44.2 -0.0025183
44.248 -0.002158
44.3 -0.0020895
44.348 -0.0025715
44.4 -0.0032156
44.448 -0.0048478
44.5 -0.0052813
44.548 -0.0056655
44.6 -0.0057656
44.648 -0.0071355
44.7 -0.0076485
44.748 -0.0078762
44.8 -0.0094058
44.848 -0.011338
44.9 -0.011982
44.948 -0.012875
45 -0.013981
45.048 -0.015791
45.1 -0.016968
45.148 -0.018622
45.2 -0.019435
45.248 -0.020398
45.3 -0.022015
45.348 -0.022777
45.4 -0.023444
45.448 -0.02456
45.5 -0.026301
45.548 -0.028403
45.6 -0.029381
45.648 -0.030529
45.7 -0.030941
45.748 -0.032459
45.8 -0.034321
45.848 -0.035619
45.9 -0.035679
45.948 -0.035144
46 -0.035898
46.048 -0.036748
46.1 -0.037039
46.148 -0.035902
46.2 -0.035652
46.248 -0.036035
46.3 -0.035046
46.348 -0.033987
46.4 -0.033083
46.448 -0.032332
46.5 -0.03196
46.548 -0.029947
46.6 -0.028776
46.648 -0.027189
46.7 -0.025835
46.748 -0.024114
46.8 -0.021413
46.848 -0.019376
46.9 -0.01702
46.948 -0.015476
47 -0.012443
47.048 -0.0088453
47.1 -0.0064537
47.148 -0.0039492
47.2 -0.0017406
47.248 0.00061695
47.3 0.0034991
47.348 0.0061043
47.4 0.0074623
47.448 0.0089991
47.5 0.011007
47.548 0.013147
47.6 0.014881
47.648 0.015492
47.7 0.016857
47.748 0.019057
47.8 0.020415
47.848 0.021524
47.9 0.022851
47.948 0.024327
48 0.02695
48.048 0.027467
48.1 0.029207
48.148 0.030443
48.2 0.031329
48.248 0.031814
48.3 0.03153
48.348 0.031456
48.4 0.031008
48.448 0.031969
48.5 0.031678
48.548 0.030763
48.6 0.030038
48.648 0.029453
48.7 0.028927
48.748 0.028814
48.8 0.028261
48.848 0.027826
48.9 0.027927
48.948 0.026934
49 0.026484
49.048 0.026185
49.1 0.02529
49.148 0.025152
49.2 0.024627
49.248 0.023776
49.3 0.02327
49.348 0.023106
49.4 0.022474
49.448 0.021524
49.5 0.019754
49.548 0.019036
49.6 0.017869
49.648 0.017077
49.7 0.016215
49.748 0.01529
49.8 0.014758
49.848 0.014509
49.9 0.01413
49.948 0.012197
50 0.01089
50.048 0.0098339
50.1 0.0093986
50.148 0.0085273
50.2 0.0077476
50.248 0.0065298
50.3 0.0058117
50.348 0.0048138
50.4 0.0037592
50.448 0.0040789
50.5 0.0037404
50.548 0.0028907
50.6 0.0026378
50.648 0.0023344
50.7 0.002107
50.748 0.0015131
50.8 0.00070893
50.848 -0.00052
50.9 -0.0015164
50.948 -0.0017406
51 -0.0018075
51.048 -0.0016813
51.1 -0.0022588
51.148 -0.0029186
51.2 -0.0034232
51.248 -0.0033579
51.3 -0.0033175
51.348 -0.0042667
51.4 -0.0047338
51.448 -0.0038441
51.5 -0.0032376
51.548 -0.0028184
51.6 -0.0029724
51.648 -0.0024951
51.7 -0.0021814
51.748 -0.0017611
51.8 -0.0016729
51.848 -0.0011676
51.9 -0.00076114
51.948 -0.0013219
52 -0.0018102
52.048 -0.0017105
52.1 -0.0014912
52.148 -0.001965
52.2 -0.0024238
52.248 -0.002339
52.3 -0.0017747
52.348 -0.00089437
52.4 -0.00035546
52.448 -0.00040054
52.5 -0.00047802
52.548 -0.00097837
52.6 -0.00076815
52.648 -0.00053597
52.7 -1.6449e-06
52.748 -0.0002193
52.8 -0.00057653
52.848 -3.1728e-05
52.9 0.00044791
52.948 -4.1399e-05
53 -0.00049629
53.048 -0.00066522
53.1 -0.00069056
53.148 -0.00099736
53.2 -0.0014535
53.248 -0.0016115
53.3 -0.0019486
53.348 -0.0022933
53.4 -0.0028798
53.448 -0.0030546
53.5 -0.0026151
53.548 -0.0027025
53.6 -0.0030381
53.648 -0.0025643
53.7 -0.0022197
53.748 -0.0022445
53.8 -0.0027354
53.848 -0.0032316
53.9 -0.0031141
53.948 -0.0033105
54 -0.0032934
54.048 -0.0031217
54.1 -0.0029296
54.148 -0.0029886
54.2 -0.0034653
54.248 -0.0031782
54.3 -0.003173
54.348 -0.0033243
54.4 -0.0038295
54.448 -0.0035601
54.5 -0.0033899
54.548 -0.0032371
54.6 -0.0029486
54.648 -0.002842
54.7 -0.0025786
54.748 -0.0027726
54.8 -0.0024389
54.848 -0.0026278
54.9 -0.0019781
54.948 -0.0013975
55 -0.0016573
55.048 -0.0015675
55.1 -0.0013763
55.148 -0.0015419
55.2 -0.0016662
55.248 -0.0016895
55.3 -0.0014693
55.348 -0.0013442
55.4 -0.0016801
55.448 -0.0013022
55.5 -0.0010476
55.556 -0.0010426
55.6 -0.0013696
55.648 -0.0012778
55.7 -0.0010019
55.748 -0.001237
55.8 -0.0010209
55.848 -0.00091317
55.9 -0.00063389
55.952 -0.0010031
56 -0.001042
56.048 -0.0013001
56.1 -0.0017281
56.148 -0.0020127
56.2 -0.0019579
56.248 -0.0016549
56.3 -0.0016725
56.348 -0.0011356
56.4 -0.0013938
56.448 -0.0017636
56.5 -0.0015879
56.552 -0.0013445
56.6 -0.0012363
56.648 -0.0013508
56.7 -0.0012745
56.748 -0.0011504
56.8 -0.001073
56.848 -0.0011062
56.904 -0.00090642
56.948 -0.0011367
57 -0.0016708
57.048 -0.0015811
57.1 -0.0012796
57.148 -0.0013274
57.2 -0.0014813
57.248 -0.0013952
57.3 -0.0016575
57.348 -0.0017066
57.4 -0.0015785
57.448 -0.0010898
57.5 -0.00096054
57.548 -0.00067337
57.6 -0.00021311
57.648 0.00031628
57.7 0.00038505
57.748 0.00046544
57.8 0.00042702
57.848 0.00021376
57.9 0.00016734
57.948 0.0004356
58 0.00037955
58.048 3.8108e-06
58.1 -0.00029815
58.148 7.1774e-06
58.2 7.7648e-05
58.248 8.1428e-05
58.3 -0.00017256
58.348 -2.942e-05
58.4 -6.7176e-05
58.448 0.00010597
58.5 0.00068177
58.548 0.00070723
58.6 0.00055426
58.648 0.00040594
58.7 0.00049281
58.748 0.00041129
58.8 0.00089533
58.848 0.00099111
58.9 0.00072889
58.948 0.00038074
59 0.00037127
59.048 0.00040329
59.1 0.0002227
59.148 -0.00013991
59.2 -0.00036784
59.248 -0.00052674
59.3 -0.00052147
59.348 -0.00063784
59.4 -0.00050237
59.448 -0.00079832
59.5 -0.00061547
59.548 -0.00030652
59.6 -0.00010031
59.648 -0.00045502
59.7 -0.00059667
59.748 -0.0005085
59.8 -0.00010986
59.848 -0.00020861
59.9 -0.00022306
59.948 -0.00036668
60 -0.00068289
60.048 -0.00079065
60.1 -0.00077719
60.148 -0.00055365
60.2 -0.00045857
60.248 -0.00028155
60.3 -0.00062648
60.348 -0.000736
60.4 -0.00053995
60.448 -0.00028631
60.5 -0.00042342
60.548 -0.00065124
60.6 -0.00073568
60.648 -0.00049277
60.7 -0.00030216
60.748 -0.0003022
60.8 -0.00023769
60.848 2.649e-05
60.9 -6.1193e-05
60.948 0.00011178
61 -0.00020112
61.048 -0.00032575
61.1 -0.00016062
61.148 0.00022097
61.2 0.00027052
61.248 0.0001179
61.3 -0.00014364
61.348 -5.7032e-05
61.4 -2.5268e-05
61.448 3.6612e-05
61.5 0.00029778
61.548 0.00028157
61.6 0.00034166
61.648 0.00044435
61.7 0.00037698
61.748 0.00041532
61.8 0.00035775
61.848 0.00034504
61.9 0.00028208
61.948 0.00017636
62 0.00039878
62.048 0.00053573
62.1 0.00082979
62.148 0.00057106
62.2 0.00066349
62.248 0.0007115
62.3 0.00064073
62.348 0.00035974
62.4 0.00040865
62.448 0.00052331
62.5 0.00073977
62.548 0.000733
62.6 0.00050709
62.648 0.00018909
62.7 0.00033068
62.748 0.00019672
62.8 6.1779e-05
62.848 3.2222e-06
62.9 -0.00010497
62.948 -9.9303e-05
63 -0.00045653
63.048 -0.00024354
63.1 -0.00025982
63.148 -0.00056089
63.2 -0.00062852
63.248 -0.00075996
63.3 -0.00045965
63.348 -0.00037867
63.4 -0.00036036
63.448 -0.00036861
63.5 -0.00063245
63.548 -0.00061867
63.6 -0.0010493
63.648 -0.00082362
63.7 -0.0011005
63.748 -0.001117
63.8 -0.0010339
63.848 -0.00078077
63.9 -0.00072822
63.948 -0.00097456
64 -0.0010357
64.048 -0.0010829
64.1 -0.0011478
64.148 -0.00094299
64.2 -0.0010782
64.248 -0.00072602
64.3 -0.00038206
64.348 -0.00042573
64.4 -0.0001544
64.448 -8.4324e-05
64.5 0.00033457
64.548 5.2065e-05
64.6 0.00011158
64.648 0.00026003
64.7 0.00026268
64.748 0.00013875
64.8 -4.7797e-05
64.848 -5.7653e-05
64.9 3.4238e-06
64.948 4.642e-06
65 0.00024063
65.048 0.0002386
65.1 0.0006829
65.148 0.0006149
65.2 0.00075877
65.248 0.00076445
65.3 0.0006701
65.348 0.0005451
65.4 0.00037186
65.448 0.00053723
65.5 0.00054883
65.548 0.0006604
65.6 0.00088036
65.648 0.00075804
65.7 0.00075041
65.748 0.00054908
65.8 0.00045819
65.848 0.00049454
65.9 0.0001006
65.948 4.6225e-05
66 -0.00032243
66.048 -0.0001327
66.1 -0.00030149
66.148 -0.00018176
66.2 -6.6814e-05
66.248 0.00010546
66.3 0.00014196
66.348 0.00020594
66.4 -7.5813e-05
66.448 -0.00018338
66.5 -0.0002072
66.548 -0.00022493
66.6 -0.00052155
66.648 -0.00059275
66.7 -0.00055795
66.748 -0.00049439
66.8 -0.00042474
66.848 -0.00050223
66.9 -0.00036489
66.948 -0.00045381
67 -0.00038485
67.048 -0.00048829
67.1 -0.00060303
67.148 -0.00060968
67.2 -0.00059317
67.248 -0.00060194
67.3 -0.00074893
67.348 -0.0007262
67.4 -0.00029322
67.448 -0.000343
67.5 -0.00020701
67.548 -0.00022517
67.6 -7.2939e-05
67.648 -0.00021207
67.7 -0.00018091
67.748 -3.6129e-05
67.8 -5.675e-05
67.848 -0.00015583
67.9 0.00030922
67.948 0.00065445
68 0.00053417
68.048 0.00042816
68.1 0.00052594
68.148 0.00056908
68.204 0.00045038
68.248 0.00030283


==> fig/tikz_data/jerk_yaw_time_cinematography2.txt <==
time yaw_jerk
0 1.8394e-05
0.048 2.8911e-05
0.1 5.1743e-05
0.148 6.1419e-05
0.204 9.1366e-05
0.248 0.00011502
0.3 0.00015521
0.348 0.00019418
0.4 0.00024757
0.448 0.00030098
0.5 0.00037517
0.548 0.00044288
0.6 0.00052818
0.648 0.00060875
0.7 0.00070935
0.748 0.00080522
0.8 0.0009122
0.848 0.0010133
0.9 0.0011267
0.948 0.0012328
1 0.0013539
1.048 0.001466
1.1 0.0015892
1.148 0.0017047
1.2 0.0018343
1.248 0.0019513
1.3 0.0020796
1.348 0.0021973
1.4 0.0023139
1.448 0.0024466
1.5 0.0025202
1.548 0.0026194
1.6 0.0026837
1.648 0.002793
1.7 0.0028385
1.748 0.0029036
1.8 0.0029235
1.848 0.0029404
1.9 0.00292
1.948 0.0028921
2 0.0028006
2.048 0.0027256
2.1 0.0026018
2.148 0.0024882
2.2 0.0023072
2.248 0.0021395
2.3 0.0019453
2.348 0.0017643
2.4 0.0015512
2.448 0.0013542
2.5 0.0011125
2.548 0.00089355
2.6 0.00063878
2.648 0.00040359
2.7 0.00012601
2.748 -0.00011904
2.8 -0.00039787
2.848 -0.00064537
2.9 -0.00088331
2.948 -0.0011566
3 -0.0013581
3.048 -0.0015919
3.1 -0.001795
3.148 -0.0020462
3.2 -0.002221
3.248 -0.0024149
3.3 -0.0025777
3.348 -0.0027189
3.4 -0.0028349
3.448 -0.0029277
3.5 -0.0029595
3.548 -0.002992
3.6 -0.0029944
3.648 -0.0030029
3.704 -0.002922
3.748 -0.002854
3.8 -0.0027785
3.848 -0.002705
3.9 -0.0026166
3.948 -0.0025273
4 -0.0023935
4.048 -0.0022729
4.1 -0.0021102
4.148 -0.0019606
4.2 -0.0017649
4.248 -0.0015811
4.3 -0.0013597
4.348 -0.0011627
4.4 -0.00098957
4.448 -0.00078337
4.5 -0.00062277
4.548 -0.00043644
4.6 -0.00024436
4.648 -4.6748e-05
4.7 0.00010584
4.748 0.00026031
4.8 0.00043082
4.848 0.00055886
4.9 0.00069286
4.948 0.00079782
5 0.00090233
5.048 0.00096967
5.1 0.0010705
5.148 0.0011776
5.2 0.0012237
5.248 0.0012748
5.3 0.0013554
5.348 0.0014197
5.4 0.001516
5.448 0.0015785
5.5 0.0016266
5.548 0.0016698
5.6 0.001694
5.648 0.0017171
5.7 0.0017131
5.748 0.0016742
5.8 0.0016019
5.848 0.0015372
5.9 0.0014763
5.964 0.0014054
6.012 0.001329
6.064 0.0012571
6.112 0.0011176
6.164 0.0010167
6.212 0.00090251
6.264 0.00082008
6.312 0.0006801
6.364 0.00061636
6.412 0.0005106
6.464 0.00045662
6.512 0.00033221
6.564 0.00027967
6.612 0.00014108
6.664 1.8414e-05
6.712 -0.00011238
6.764 -0.00022089
6.812 -0.00039246
6.864 -0.00052116
6.912 -0.00072671
6.964 -0.00086084
7.012 -0.0010266
7.064 -0.0011679
7.112 -0.0013392
7.164 -0.00148
7.212 -0.0016265
7.264 -0.0017088
7.312 -0.0017624
7.364 -0.001843
7.412 -0.0018668
7.464 -0.0019323
7.512 -0.0019238
7.564 -0.0019803
7.612 -0.001909
7.664 -0.0019036
7.712 -0.0018171
7.764 -0.0018077
7.812 -0.0017036
7.864 -0.0017176
7.912 -0.0016371
7.964 -0.0016575
8.012 -0.001556
8.064 -0.0015495
8.112 -0.0014249
8.164 -0.001378
8.212 -0.0012459
8.264 -0.0011817
8.312 -0.0010144
8.364 -0.00092939
8.412 -0.00073024
8.464 -0.00063623
8.512 -0.00044947
8.564 -0.00032404
8.612 -0.00011031
8.664 1.9043e-05
8.712 0.00020835
8.764 0.00031166
8.812 0.00042226
8.864 0.00056532
8.912 0.00063969
8.964 0.00077689
9.012 0.00082948
9.064 0.00095748
9.112 0.00098011
9.164 0.0010597
9.212 0.0010528
9.264 0.0011174
9.312 0.0010994
9.364 0.0011775
9.412 0.0011643
9.464 0.0012431
9.512 0.0012225
9.564 0.0012764
9.612 0.0012366
9.664 0.0012847
9.712 0.0012524
9.764 0.0012869
9.812 0.0012269
9.864 0.0012393
9.912 0.0011558
9.964 0.0011515
10.012 0.0010537
10.064 0.001014
10.112 0.00088803
10.164 0.00084772
10.212 0.00073412
10.264 0.00069204
10.312 0.00061635
10.364 0.00053543
10.412 0.00047016
10.464 0.00037631
10.512 0.00031233
10.564 0.00023391
10.612 0.00018642
10.668 0.00011571
10.712 8.2708e-05
10.764 3.1881e-05
10.812 1.188e-05
10.864 -3.601e-05
10.912 -4.9619e-05
10.964 -9.5535e-05
11.012 -0.00011216
11.064 -0.00015753
11.112 -0.00017859
11.164 -0.00023849
11.212 -0.00028799
11.264 -0.00036275
11.312 -0.00040244
11.364 -0.00046438
11.412 -0.00049059
11.464 -0.0005382
11.512 -0.00055137
11.564 -0.00057596
11.612 -0.00056536
11.664 -0.00058407
11.712 -0.00056383
11.764 -0.00056677
11.812 -0.00054808
11.864 -0.00053276
11.912 -0.00050038
11.964 -0.00046208
12.012 -0.0004159
12.064 -0.00040325
12.112 -0.00036339
12.164 -0.00034758
12.212 -0.00034531
12.264 -0.00034963
12.312 -0.00036151
12.364 -0.00037572
12.412 -0.00039706
12.464 -0.00041236
12.512 -0.0004239
12.564 -0.00042429
12.612 -0.00040968
12.664 -0.0003773
12.712 -0.000322
12.764 -0.00025601
12.812 -0.00018831
12.864 -0.00011573
12.912 -4.729e-05
12.964 2.4853e-05
13.012 9.401e-05
13.064 0.00015482
13.112 0.0002055
13.164 0.00025262
13.212 0.00027885
13.264 0.00030584
13.312 0.00031859
13.364 0.00032514
13.412 0.00031544
13.464 0.00030436
13.512 0.00027433
13.564 0.00027901
13.612 0.000171
13.664 0.00018355
13.712 0.00021236
13.764 0.00023737
13.812 0.00026609
13.864 0.00029659
13.912 0.00033114
13.964 0.00036297
14.012 0.00038927
14.064 0.00041321
14.112 0.00042194
14.164 0.00041396
14.212 0.00039202
14.264 0.00035767
14.312 0.00031566
14.364 0.00026194
14.412 0.00020193
14.464 0.00012971
14.512 5.1744e-05
14.564 -2.9124e-05
14.612 -0.00011078
14.664 -0.00019082
14.712 -0.00025994
14.764 -0.00033189
14.812 -0.00038999
14.864 -0.00043302
14.912 -0.00045987
14.964 -0.00048287
15.012 -0.00047816
15.064 -0.00047891
15.112 -0.00029878
15.164 -0.00029783
15.212 -0.00031115
15.264 -0.00030958
15.312 -0.00030718
15.364 -0.00030916
15.412 -0.00031528
15.464 -0.00033106
15.512 -0.00034279
15.564 -0.00037386
15.612 -0.00040777
15.664 -0.00043754
15.712 -0.00047207
15.764 -0.00049546
15.812 -0.00051169
15.864 -0.00051112
15.912 -0.00049104
15.964 -0.00044716
16.012 -0.0003824
16.064 -0.00029619
16.112 -0.00018813
16.164 -7.0155e-05
16.212 5.3951e-05
16.264 0.00018563
16.312 0.0003119
16.364 0.00041547
16.412 0.00049798
16.464 0.00056063
16.512 0.00058998
16.564 0.00059734
16.612 0.00046979
16.664 0.00045125
16.712 0.00043485
16.764 0.00040469
16.812 0.00037467
16.864 0.00035507
16.912 0.00034594
16.964 0.00035964
17.012 0.00037585
17.064 0.00042843
17.112 0.00049706
17.164 0.00057839
17.216 0.00067781
17.264 0.00076087
17.312 0.00083537
17.364 0.00088893
17.412 0.0009163
17.464 0.0009134
17.512 0.00088463
17.564 0.00082051
17.612 0.00072665
17.664 0.00061863
17.712 0.00049789
17.764 0.00036759
17.812 0.00023688
17.864 0.00012747
17.912 3.7534e-05
17.964 -1.7531e-05
18.012 -4.7865e-05
18.064 -5.5989e-05
18.116 -2.306e-05
18.164 -1.0377e-05
18.212 5.476e-06
18.264 2.4934e-05
18.312 4.0418e-05
18.364 4.616e-05
18.412 3.651e-05
18.464 2.5505e-06
18.516 -4.0369e-05
18.564 -0.00012109
18.612 -0.00019838
18.664 -0.00029881
18.712 -0.00041756
18.764 -0.00051474
18.812 -0.00060155
18.864 -0.00066835
18.912 -0.00071648
18.964 -0.0007441
19.012 -0.00075807
19.064 -0.00073463
19.112 -0.00069914
19.164 -0.00065603
19.212 -0.00060442
19.264 -0.00054557
19.312 -0.00048599
19.364 -0.00043614
19.412 -0.00039113
19.464 -0.00038104
19.512 -0.00036978
19.564 -0.00036705
19.612 -0.00035997
19.664 -0.00035391
19.712 -0.00034211
19.764 -0.00032564
19.812 -0.00030109
19.864 -0.00027594
19.912 -0.00022409
19.964 -0.00015625
20.012 -7.8953e-05
20.064 2.6963e-05
20.112 0.00010422
20.164 0.00020333
20.212 0.0003199
20.264 0.00041745
20.312 0.00050707
20.364 0.00058489
20.412 0.00065893
20.464 0.00072805
20.512 0.00079629
20.564 0.00083666
20.612 0.00088678
20.664 0.00093541
20.712 0.00098059
20.764 0.0010221
20.812 0.001063
20.864 0.001111
20.912 0.0011465
20.964 0.0012036
21.012 0.0012399
21.064 0.0012771
21.112 0.0013053
21.164 0.0013373
21.212 0.0013553
21.264 0.0013686
21.312 0.0013714
21.364 0.0013799
21.412 0.0013487
21.464 0.0013091
21.512 0.0012612
21.564 0.0011952
21.612 0.0011492
21.664 0.0010861
21.712 0.0010003
21.764 0.00092457
21.812 0.0008506
21.864 0.00077485
21.912 0.00069078
21.964 0.00060124
22.012 0.00050726
22.064 0.00042357
22.112 0.00032572
22.164 0.00022368
22.212 0.00012776
22.264 3.3654e-05
22.312 -6.2873e-05
22.364 -0.00016924
22.412 -0.00025507
22.464 -0.00034761
22.512 -0.00042403
22.564 -0.00050161
22.612 -0.0005753
22.664 -0.00065977
22.716 -0.00073379
22.764 -0.00081014
22.812 -0.00087947
22.864 -0.00095541
22.912 -0.0010021
22.964 -0.0010488
23.012 -0.0010899
23.064 -0.0011201
23.112 -0.0011505
23.164 -0.0011698
23.212 -0.0011718
23.264 -0.0011782
23.312 -0.0011836
23.364 -0.0011822
23.412 -0.0011721
23.464 -0.0011567
23.512 -0.001139
23.564 -0.0011257
23.612 -0.001109
23.664 -0.0010838
23.712 -0.0010795
23.764 -0.0010836
23.812 -0.0010805
23.864 -0.0010899
23.912 -0.0011194
23.964 -0.0011538
24.012 -0.0011965
24.064 -0.001237
24.112 -0.0012789
24.164 -0.0013153
24.212 -0.001356
24.264 -0.0013901
24.312 -0.0014259
24.364 -0.0014539
24.412 -0.0014926
24.464 -0.001519
24.512 -0.0015465
24.564 -0.0015895
24.612 -0.0016357
24.664 -0.0016883
24.712 -0.0017462
24.764 -0.001798
24.816 -0.0018522
24.864 -0.0019103
24.912 -0.0019669
24.964 -0.0020212
25.012 -0.0020717
25.064 -0.0021068
25.112 -0.0021395
25.164 -0.0021691
25.212 -0.0021738
25.264 -0.002162
25.312 -0.0021561
25.364 -0.0021066
25.412 -0.0020453
25.464 -0.0019701
25.512 -0.0018813
25.564 -0.0017904
25.612 -0.0016948
25.664 -0.0015899
25.712 -0.0014707
25.764 -0.001351
25.812 -0.0012238
25.864 -0.0010987
25.912 -0.00095936
25.964 -0.00083788
26.012 -0.00071668
26.064 -0.00056702
26.112 -0.00042172
26.164 -0.00026576
26.212 -0.00010668
26.264 4.4053e-05
26.312 0.00020096
26.364 0.00036909
26.412 0.00052629
26.464 0.00068305
26.512 0.00084
26.564 0.00097991
26.612 0.0011273
26.664 0.0012575
26.712 0.0013889
26.764 0.0015083
26.812 0.0016289
26.864 0.0017073
26.912 0.0017914
26.964 0.0018628
27.012 0.0019185
27.064 0.0019695
27.112 0.0020155
27.164 0.0020425
27.212 0.0020455
27.264 0.0020365
27.312 0.0020116
27.368 0.0019748
27.412 0.001912
27.464 0.0018642
27.512 0.0018132
27.564 0.0017356
27.612 0.0017047
27.664 0.0016955
27.712 0.0017525
27.764 0.0018531
27.812 0.0020185
27.864 0.0022057
27.912 0.0024802
27.964 0.002784
28.012 0.0031448
28.064 0.0035511
28.112 0.0040155
28.164 0.0045253
28.212 0.0050767
28.264 0.0056698
28.312 0.0063314
28.364 0.0070509
28.412 0.0078178
28.464 0.0086272
28.512 0.0095121
28.564 0.010435
28.612 0.011422
28.664 0.012467
28.712 0.013584
28.764 0.014754
28.812 0.015999
28.864 0.017297
28.912 0.018682
28.964 0.020096
29.012 0.021581
29.064 0.023109
29.112 0.024558
29.164 0.025915
29.212 0.027066
29.264 0.028115
29.312 0.028958
29.364 0.029694
29.412 0.030207
29.464 0.030614
29.512 0.03073
29.564 0.03062
29.612 0.030197
29.664 0.029562
29.712 0.028641
29.764 0.027501
29.812 0.026058
29.864 0.02439
29.912 0.022441
29.964 0.020278
30.012 0.017813
30.064 0.01514
30.112 0.01217
30.164 0.0089701
30.212 0.0054858
30.264 0.0017709
30.312 -0.0022447
30.364 -0.0064858
30.412 -0.01104
30.464 -0.01581
30.512 -0.020891
30.564 -0.026178
30.612 -0.031568
30.664 -0.036973
30.712 -0.042267
30.764 -0.047581
30.812 -0.052791
30.864 -0.057982
30.912 -0.063054
30.964 -0.068105
31.012 -0.072645
31.064 -0.076725
31.112 -0.080259
31.164 -0.083339
31.212 -0.085886
31.264 -0.087989
31.312 -0.089567
31.364 -0.090696
31.412 -0.091313
31.464 -0.091501
31.512 -0.091178
31.564 -0.090428
31.612 -0.089159
31.664 -0.087449
31.712 -0.085234
31.764 -0.082568
31.812 -0.079374
31.864 -0.075726
31.912 -0.07154
31.964 -0.066904
32.012 -0.061717
32.064 -0.056092
32.112 -0.050056
32.164 -0.043713
32.212 -0.037133
32.264 -0.03023
32.312 -0.02307
32.364 -0.01564
32.412 -0.0079798
32.464 -5.9425e-05
32.512 0.007484
32.564 0.014627
32.612 0.02135
32.664 0.027661
32.712 0.033542
32.764 0.039037
32.812 0.044124
32.864 0.048813
32.912 0.053095
32.964 0.057008
33.012 0.060535
33.064 0.063692
33.112 0.066445
33.164 0.068829
33.212 0.070818
33.264 0.072425
33.312 0.073614
33.364 0.0744
33.412 0.074759
33.464 0.074729
33.512 0.074251
33.564 0.073377
33.612 0.072095
33.664 0.070459
33.712 0.068501
33.764 0.066163
33.812 0.063472
33.864 0.060444
33.912 0.057104
33.964 0.053435
34.012 0.049846
34.064 0.046378
34.112 0.043023
34.164 0.039799
34.212 0.036699
34.264 0.033711
34.312 0.030832
34.364 0.028073
34.412 0.025423
34.464 0.022873
34.512 0.020415
34.564 0.018054
34.612 0.015794
34.664 0.013626
34.712 0.011555
34.764 0.0095834
34.812 0.0077176
34.864 0.0059847
34.928 0.004366
34.964 0.0028556
35.016 0.0014765
35.064 0.00022292
35.112 -0.00089381
35.164 -0.0018999
35.212 -0.0028084
35.264 -0.0035764
35.312 -0.004213
35.364 -0.0047357
35.412 -0.0051711
35.464 -0.0054964
35.512 -0.0058154
35.564 -0.0061357
35.612 -0.0064528
35.664 -0.006768
35.712 -0.0070758
35.764 -0.0073692
35.812 -0.0076454
35.864 -0.0079035
35.912 -0.0081383
35.964 -0.0083456
36.016 -0.0085242
36.064 -0.0086712
36.112 -0.0087884
36.164 -0.008874
36.212 -0.0089293
36.264 -0.008954
36.312 -0.0089451
36.364 -0.0089377
36.412 -0.0089035
36.464 -0.0088475
36.512 -0.0087765
36.564 -0.0086962
36.612 -0.0086129
36.664 -0.0085084
36.712 -0.0083818
36.764 -0.0082605
36.812 -0.008145
36.864 -0.0080146
36.912 -0.0078514
36.964 -0.0076639
37.012 -0.0074496
37.064 -0.0072225
37.112 -0.0069887
37.164 -0.0067444
37.212 -0.006493
37.264 -0.0062458
37.312 -0.0060079
37.364 -0.00578
37.412 -0.0055627
37.464 -0.0053627
37.512 -0.005179
37.564 -0.0050102
37.612 -0.004854
37.664 -0.0047145
37.712 -0.0045927
37.764 -0.0044876
37.812 -0.0044053
37.864 -0.0043221
37.912 -0.004253
37.964 -0.004191
38.012 -0.0041337
38.064 -0.0040775
38.116 -0.0040195
38.168 -0.0039644
38.212 -0.0039101
38.264 -0.0038384
38.312 -0.0037478
38.364 -0.0036569
38.412 -0.0035745
38.464 -0.0035032
38.512 -0.0034466
38.564 -0.0033894
38.612 -0.0033282
38.664 -0.0032722
38.712 -0.0032215
38.764 -0.003164
38.812 -0.003095
38.864 -0.0030164
38.912 -0.0029302
38.964 -0.002828
39.012 -0.0027096
39.064 -0.0025826
39.112 -0.002447
39.172 -0.0022948
39.212 -0.0021243
39.264 -0.0019354
39.312 -0.001725
39.364 -0.0015007
39.412 -0.0012635
39.464 -0.0010157
39.512 -0.00075829
39.564 -0.00049438
39.612 -0.00022318
39.664 5.2433e-05
39.712 0.00033255
39.764 0.00060488
39.812 0.00087187
39.864 0.0011403
39.912 0.0014151
39.964 0.0016996
40.012 0.0019978
40.064 0.0022973
40.112 0.0026015
40.164 0.0029113
40.212 0.0032297
40.264 0.0035484
40.312 0.0038658
40.364 0.0041785
40.412 0.0044903
40.464 0.0047947
40.512 0.0050911
40.564 0.0053831
40.612 0.0056687
40.664 0.0059408
40.712 0.0062006
40.764 0.0064438
40.812 0.0066703
40.864 0.0068812
40.912 0.0070788
40.964 0.0072621
41.012 0.0074291
41.064 0.0075837
41.112 0.0077197
41.164 0.0078381
41.212 0.0079373
41.264 0.0080238
41.312 0.0080881
41.364 0.0081336
41.412 0.0081575
41.464 0.0081541
41.512 0.0081194
41.564 0.0080674
41.612 0.0079862
41.664 0.0078838
41.712 0.0077545
41.764 0.0076045
41.812 0.0074322
41.864 0.0072432
41.912 0.0070271
41.964 0.0067905
42.012 0.0065336
42.064 0.0062594
42.112 0.0059664
42.164 0.0056576
42.212 0.0053294
42.264 0.0049874
42.312 0.0046307
42.364 0.0042596
42.412 0.0038735
42.464 0.0034724
42.512 0.0030595
42.564 0.0026334
42.612 0.0022031
42.664 0.0017735
42.712 0.0013391
42.764 0.00090223
42.812 0.00047741
42.864 5.5942e-05
42.912 -0.00035888
42.964 -0.00075848
43.012 -0.0011411
43.064 -0.0015234
43.112 -0.0018851
43.172 -0.0022369
43.212 -0.0025741
43.264 -0.0029043
43.312 -0.0032216
43.364 -0.0035288
43.412 -0.003811
43.464 -0.0040753
43.512 -0.0043213
43.564 -0.0045538
43.612 -0.0047682
43.664 -0.0049641
43.712 -0.005137
43.764 -0.0052892
43.812 -0.0054222
43.864 -0.0055321
43.912 -0.0056169
43.964 -0.0056755
44.012 -0.0057123
44.064 -0.0057239
44.112 -0.0057174
44.164 -0.0057052
44.212 -0.005668
44.264 -0.0056193
44.312 -0.0055688
44.364 -0.0055064
44.412 -0.0054403
44.464 -0.0053754
44.512 -0.0053119
44.564 -0.0052322
44.616 -0.0051635
44.664 -0.0050938
44.712 -0.0050224
44.764 -0.0049366
44.812 -0.0048511
44.864 -0.0047634
44.912 -0.0046782
44.964 -0.0045903
45.012 -0.0045658
45.064 -0.004603
45.112 -0.0047042
45.164 -0.0048689
45.212 -0.0051005
45.264 -0.0054001
45.312 -0.0057636
45.364 -0.0062007
45.412 -0.006713
45.464 -0.0072967
45.512 -0.0079411
45.564 -0.0086601
45.612 -0.0094467
45.664 -0.010282
45.712 -0.011197
45.764 -0.012169
45.812 -0.013204
45.864 -0.014309
45.912 -0.015477
45.964 -0.016709
46.012 -0.018001
46.064 -0.019374
46.112 -0.0208
46.164 -0.022289
46.212 -0.023847
46.264 -0.025488
46.312 -0.027195
46.364 -0.028965
46.412 -0.030817
46.464 -0.032741
46.512 -0.034494
46.568 -0.036061
46.612 -0.037439
46.664 -0.038636
46.712 -0.039649
46.764 -0.04048
46.812 -0.041126
46.864 -0.041586
46.912 -0.041859
46.964 -0.041956
47.012 -0.041894
47.064 -0.041654
47.112 -0.041243
47.164 -0.040686
47.212 -0.039954
47.264 -0.039065
47.312 -0.038002
47.364 -0.036763
47.412 -0.035344
47.464 -0.033745
47.512 -0.031966
47.564 -0.029991
47.612 -0.02783
47.664 -0.025485
47.712 -0.022947
47.764 -0.020206
47.812 -0.017268
47.864 -0.014143
47.912 -0.010802
47.964 -0.0072762
48.012 -0.0039019
48.064 -0.00071899
48.112 0.0022701
48.164 0.0050732
48.212 0.0076896
48.264 0.01012
48.312 0.012346
48.364 0.01439
48.412 0.016252
48.464 0.017934
48.512 0.019456
48.564 0.020804
48.612 0.021993
48.664 0.023038
48.712 0.023927
48.764 0.024666
48.812 0.02524
48.864 0.02565
48.912 0.02589
48.964 0.025959
49.012 0.025856
49.064 0.025559
49.112 0.025073
49.164 0.024414
49.212 0.023561
49.264 0.022516
49.312 0.021264
49.364 0.019824
49.412 0.018176
49.464 0.016347
49.512 0.014542
49.564 0.012793
49.612 0.011113
49.664 0.0094931
49.712 0.0079251
49.764 0.0064309
49.812 0.0050293
49.864 0.003691
49.912 0.002404
49.964 0.0011947
50.012 4.3094e-05
50.064 -0.0010534
50.112 -0.00212
50.164 -0.003126
50.212 -0.0041159
50.264 -0.0050662
50.316 -0.0059759
50.364 -0.0068421
50.412 -0.0076716
50.464 -0.0084622
50.512 -0.0092135
50.564 -0.0098946
50.612 -0.010509
50.664 -0.011086
50.712 -0.011589
50.764 -0.012031
50.812 -0.012377
50.864 -0.012661
50.912 -0.012876
50.964 -0.013021
51.012 -0.013132
51.064 -0.013234
51.112 -0.013354
51.164 -0.013455
51.212 -0.013526
51.264 -0.013609
51.312 -0.013711
51.364 -0.013816
51.412 -0.013896
51.464 -0.014007
51.512 -0.01411
51.564 -0.014197
51.612 -0.014236
51.664 -0.014319
51.712 -0.014305
51.764 -0.014239
51.812 -0.014136
51.864 -0.013996
51.912 -0.013807
51.964 -0.013538
52.012 -0.013205
52.064 -0.012847
52.112 -0.012467
52.164 -0.012061
52.212 -0.011633
52.264 -0.011174
52.312 -0.010734
52.364 -0.010239
52.412 -0.0096953
52.464 -0.0091143
52.512 -0.0085289
52.564 -0.0078567
52.612 -0.0070777
52.664 -0.0062593
52.712 -0.0054011
52.764 -0.004469
52.812 -0.0034573
52.864 -0.0023745
52.912 -0.0012437
52.964 -2.2213e-05
53.012 0.0012335
53.064 0.0025235
53.112 0.0038158
53.164 0.0052222
53.212 0.0065393
53.264 0.0078084
53.312 0.0091087
53.364 0.010398
53.412 0.01169
53.464 0.012913
53.512 0.0141
53.564 0.01532
53.612 0.016589
53.664 0.017954
53.712 0.01936
53.764 0.020835
53.812 0.022392
53.864 0.023942
53.912 0.025491
53.964 0.027031
54.012 0.028618
54.064 0.030095
54.112 0.031451
54.164 0.032766
54.212 0.034011
54.264 0.035168
54.312 0.036229
54.364 0.037191
54.412 0.03807
54.464 0.03886
54.512 0.039618
54.564 0.04033
54.612 0.041033
54.664 0.041642
54.712 0.042332
54.764 0.043072
54.812 0.043729
54.864 0.044413
54.912 0.045073
54.964 0.045756
55.012 0.046437
55.064 0.047009
55.112 0.047463
55.164 0.047716
55.212 0.047815
55.264 0.047683
55.312 0.047397
55.364 0.046978
55.412 0.046436
55.464 0.045783
55.512 0.044975
55.564 0.04415
55.612 0.043323
55.664 0.04242
55.712 0.041486
55.764 0.040541
55.812 0.039583
55.864 0.038635
55.912 0.037678
55.964 0.036707
56.012 0.035682
56.064 0.034618
56.112 0.033478
56.164 0.032312
56.212 0.031002
56.264 0.029585
56.312 0.028171
56.364 0.026617
56.412 0.024976
56.464 0.02327
56.512 0.021488
56.564 0.019725
56.612 0.017961
56.664 0.016256
56.712 0.014636
56.764 0.013192
56.812 0.011788
56.864 0.010471
56.912 0.0092201
56.964 0.0080382
57.012 0.0069446
57.064 0.0058776
57.112 0.0048387
57.164 0.0038601
57.212 0.0029112
57.264 0.0019717
57.312 0.001064
57.364 0.00014925
57.412 -0.00076281
57.464 -0.0016668
57.512 -0.0025492
57.564 -0.0034217
57.612 -0.0042694
57.664 -0.0050998
57.712 -0.0058452
57.764 -0.0065466
57.812 -0.0072472
57.864 -0.0078475
57.912 -0.0083671
57.964 -0.0088549
58.012 -0.0092834
58.064 -0.0096983
58.112 -0.010045
58.164 -0.01034
58.212 -0.010663
58.264 -0.011039
58.312 -0.011376
58.364 -0.01171
58.412 -0.012024
58.464 -0.012323
58.512 -0.012612
58.564 -0.012872
58.612 -0.013136
58.664 -0.013388
58.712 -0.013614
58.764 -0.013802
58.812 -0.013985
58.864 -0.014134
58.912 -0.014226
58.964 -0.014282
59.012 -0.014306
59.064 -0.014281
59.112 -0.014192
59.164 -0.014074
59.212 -0.01394
59.264 -0.013774
59.312 -0.013563
59.364 -0.013345
59.412 -0.013123
59.464 -0.012865
59.512 -0.012582
59.564 -0.012262
59.612 -0.011963
59.664 -0.011681
59.712 -0.011345
59.764 -0.010992
59.812 -0.010643
59.864 -0.010301
59.912 -0.0099633
59.964 -0.009637
60.012 -0.0093375
60.064 -0.0090569
60.112 -0.0087615
60.164 -0.0084781
60.212 -0.008214
60.264 -0.0079759
60.312 -0.0077307
60.364 -0.0074891
60.412 -0.0073011
60.464 -0.007126
60.512 -0.0069552
60.564 -0.0068082
60.612 -0.0067072
60.664 -0.0066177
60.712 -0.0065418
60.764 -0.0064877
60.812 -0.0064569
60.864 -0.0064403
60.912 -0.0064291
60.964 -0.00644
61.012 -0.0064764
61.064 -0.0065401
61.112 -0.0065941
61.164 -0.006641
61.212 -0.0067232
61.264 -0.0068018
61.312 -0.0068753
61.364 -0.0069321
61.412 -0.0069906
61.464 -0.0070364
61.512 -0.0070398
61.564 -0.0070302
61.612 -0.0070223
61.664 -0.0069992
61.712 -0.0069563
61.764 -0.0068935
61.812 -0.0068321
61.864 -0.0067707
61.912 -0.0066638
61.964 -0.0065496
62.012 -0.0064453
62.064 -0.0063259
62.112 -0.0061833
62.164 -0.0060316
62.212 -0.0058753
62.264 -0.005697
62.312 -0.0055122
62.364 -0.0053188
62.412 -0.0051275
62.468 -0.004925
62.512 -0.00471
62.564 -0.0044812
62.612 -0.0042575
62.664 -0.0040432
62.712 -0.0038173
62.764 -0.0036003
62.812 -0.003393
62.864 -0.0032046
62.912 -0.0030166
62.964 -0.0028416
63.012 -0.0027028
63.068 -0.0025667
63.112 -0.0024334
63.164 -0.0023218
63.212 -0.0022223
63.264 -0.0021281
63.312 -0.0020468
63.368 -0.0019701
63.416 -0.0019243
63.464 -0.0018906
63.512 -0.0018437
63.564 -0.0018169
63.612 -0.0018045
63.664 -0.0018059
63.712 -0.0018123
63.764 -0.0018358
63.812 -0.0018599
63.864 -0.0018952
63.912 -0.0019239
63.964 -0.0019606
64.012 -0.0020016
64.064 -0.0020498
64.112 -0.0020952
64.164 -0.0021385
64.212 -0.0021842
64.264 -0.0022236
64.312 -0.0022642
64.364 -0.0022936
64.412 -0.0023248
64.464 -0.0023484
64.512 -0.0023532
64.564 -0.0023735
64.612 -0.0023917
64.664 -0.0023913
64.712 -0.0023953
64.764 -0.0024131
64.812 -0.002408
64.872 -0.0024017
64.912 -0.0023804
64.964 -0.0023486
65.012 -0.0023287
65.064 -0.0022954
65.112 -0.0022545
65.164 -0.0022014
65.212 -0.0021424
65.264 -0.0020812
65.312 -0.0020241
65.364 -0.0019573
65.412 -0.0018985
65.464 -0.0018391
65.512 -0.0017802
65.564 -0.0017184
65.612 -0.0016579
65.664 -0.0015905
65.712 -0.0015165
65.764 -0.0014416
65.812 -0.0013496
65.864 -0.0012565
65.912 -0.0011579
65.964 -0.0010571
66.012 -0.00096086
66.064 -0.00084211
66.112 -0.00072912
66.164 -0.00062555
66.212 -0.00051814
66.264 -0.0003941
66.312 -0.00029544
66.364 -0.00020195
66.412 -0.00011688
66.464 -3.9678e-05
66.512 4.076e-05
66.564 0.00011518
66.612 0.00018501
66.664 0.00024584
66.716 0.00029826
66.764 0.00035335
66.812 0.00041316
66.864 0.00046822
66.912 0.00052487
66.964 0.00057986
67.012 0.00063054
67.064 0.00067215
67.112 0.00070697
67.164 0.00072631
67.212 0.00072745
67.264 0.00071813
67.312 0.00068164
67.364 0.00063024
67.412 0.00056964
67.464 0.00049539
67.512 0.00041367
67.564 0.00031489
67.612 0.00022092
67.664 0.00012926
67.716 4.2574e-05
67.764 -5.2735e-05
67.812 -0.0001321
67.864 -0.00020346
67.912 -0.00027249
67.964 -0.00033839
68.012 -0.00040521
68.064 -0.0004719
68.112 -0.00053567
68.164 -0.0005946
68.212 -0.00064726
68.264 -0.00070316
68.312 -0.00076559
68.364 -0.00083159
68.412 -0.00089973
68.464 -0.00096645
68.512 -0.0010291
68.564 -0.0010827
68.612 -0.0011301
68.664 -0.0011645
68.712 -0.001183
68.764 -0.0011932
68.812 -0.0011844
68.864 -0.0011617
68.912 -0.001133
68.968 -0.0010938
69.012 -0.0010487
69.064 -0.00099848
69.112 -0.00095462
69.164 -0.00091658
69.212 -0.00088798
69.264 -0.0008613
69.312 -0.0008426
69.364 -0.00083135
69.412 -0.00082037
69.464 -0.00081054
69.512 -0.00080169
69.564 -0.00079214
69.612 -0.00078761
69.664 -0.00078982
69.712 -0.0007993
69.764 -0.00080864
69.812 -0.00081515
69.864 -0.00081883
69.912 -0.00081997
69.964 -0.00082342
70.012 -0.00082881
70.064 -0.00083896
70.112 -0.00085112
70.164 -0.00086969
70.212 -0.00089367
70.264 -0.00091888
70.312 -0.00095033
70.364 -0.00098916
70.412 -0.0010312
70.464 -0.0010742
70.512 -0.0011167
70.564 -0.0011583
70.612 -0.0011937
70.664 -0.001222
70.712 -0.0012424
70.764 -0.0012609
70.812 -0.0012749
70.876 -0.0012822
70.912 -0.001288
70.964 -0.0012943
71.012 -0.0012945
71.064 -0.001292
71.112 -0.0012825
71.164 -0.0012621
71.212 -0.001231
71.264 -0.0011954
71.312 -0.0011549
71.364 -0.0011108
71.412 -0.0010649
71.464 -0.0010095
71.512 -0.00095013
71.564 -0.00088498
71.612 -0.0008163
71.664 -0.00074207
71.712 -0.0006657
71.764 -0.00058978
71.812 -0.00051139
71.864 -0.00042636
71.912 -0.00033673
71.964 -0.00024159
72.012 -0.00013425
72.064 -1.1498e-05
72.112 0.0001251
72.164 0.00027614
72.212 0.00043755
72.264 0.00062135
72.312 0.00081994
72.364 0.0010294
72.412 0.0012544
72.464 0.001499
72.512 0.0017514
72.564 0.0020151
72.612 0.0022889
72.664 0.002566
72.712 0.002848
72.764 0.003138
72.812 0.0034336
72.864 0.0037359
72.912 0.0040465
72.964 0.0043529
73.012 0.0046632
73.064 0.0049763
73.112 0.0052927
73.164 0.0056118
73.212 0.0059347
73.264 0.0062649
73.312 0.0065998
73.364 0.0069363
73.412 0.0072749
73.464 0.0075926
73.512 0.0078638
73.564 0.0080823
73.612 0.0082486
73.664 0.0083595
73.712 0.0084221
73.764 0.0084255
73.812 0.0083784
73.864 0.0082851
73.912 0.0081411
73.964 0.0079458
74.012 0.0077097
74.064 0.0074302
74.112 0.0071069
74.164 0.0067469
74.212 0.006348
74.264 0.005911
74.312 0.0054385
74.364 0.0049313
74.412 0.0043895
74.464 0.0038263
74.512 0.003236
74.564 0.0026176
74.612 0.0019722
74.664 0.001301
74.712 0.00060556
74.768 -0.00011984
74.812 -0.00087219
74.864 -0.0016502
74.912 -0.002453
74.964 -0.0032392
75.012 -0.0039716
75.064 -0.0046443
75.112 -0.0052596
75.164 -0.0058115
75.212 -0.0063064
75.264 -0.0067434


==> fig/tikz_data/jerk_yaw_time_no_cin2.txt <==
time yaw_jerk
0 1.0552e-05
0.048 3.0574e-06
0.1 -2.2627e-05
0.148 -3.8267e-05
0.2 -4.2922e-05
0.252 -6.5859e-05
0.3 -7.6617e-05
0.348 -0.00010342
0.4 -0.00011695
0.448 -0.00014511
0.5 -0.00015945
0.548 -0.00018879
0.6 -0.0002042
0.648 -0.00023376
0.7 -0.00024962
0.748 -0.00028099
0.8 -0.0002994
0.848 -0.00033321
0.9 -0.0003548
0.948 -0.00039337
1 -0.00042047
1.048 -0.0004643
1.1 -0.00049703
1.148 -0.00054773
1.2 -0.00058805
1.248 -0.00064648
1.3 -0.00069557
1.348 -0.00076458
1.4 -0.00083679
1.448 -0.00089306
1.5 -0.00098265
1.548 -0.0010193
1.6 -0.00097306
1.648 -0.00098734
1.7 -0.0010339
1.748 -0.0010277
1.8 -0.0010555
1.848 -0.0010317
1.9 -0.0010468
1.948 -0.0010187
2 -0.0010309
2.048 -0.00099264
2.1 -0.00099305
2.148 -0.00095248
2.2 -0.00094715
2.248 -0.00089217
2.3 -0.00087484
2.348 -0.00081092
2.4 -0.00078278
2.448 -0.00070216
2.5 -0.00065385
2.548 -0.00055673
2.6 -0.00051734
2.648 -0.00039995
2.7 -0.00031086
2.756 -0.000164
2.8 -4.5543e-05
2.848 0.00013214
2.9 0.00032118
2.948 0.0004783
3 0.00067551
3.048 0.00082257
3.1 0.00082985
3.148 0.00096484
3.2 0.0011313
3.248 0.0012535
3.3 0.0014036
3.348 0.0014989
3.4 0.0016325
3.448 0.0017299
3.5 0.0018658
3.548 0.0019364
3.6 0.0020421
3.648 0.0021134
3.7 0.002203
3.748 0.0022292
3.8 0.002294
3.848 0.0023114
3.9 0.0023589
3.948 0.0023527
4 0.0023734
4.048 0.0023511
4.1 0.0024674
4.148 0.0024346
4.2 0.0024271
4.248 0.0023599
4.3 0.0023244
4.348 0.0022332
4.4 0.0021243
4.448 0.0020409
4.5 0.0019269
4.548 0.001825
4.6 0.0018299
4.652 0.0017116
4.7 0.0015854
4.748 0.0014559
4.8 0.0013231
4.848 0.001203
4.9 0.0010709
4.948 0.00092908
5 0.00078197
5.048 0.00068228
5.1 0.00057476
5.148 0.00046942
5.204 0.00038836
5.248 0.00037166
5.3 0.00033883
5.348 0.00033077
5.4 0.00033555
5.448 0.00035882
5.5 0.00038283
5.548 0.00040948
5.6 0.0002499
5.648 0.0002445
5.7 0.00022814
5.748 0.00022501
5.8 0.00020243
5.848 0.00018754
5.9 0.00019479
5.948 0.00016997
6 0.00017478
6.048 0.00019397
6.1 0.00017792
6.148 0.00022616
6.2 0.00026806
6.248 0.00033589
6.3 0.00041278
6.348 0.00050869
6.4 0.00060039
6.448 0.00073937
6.5 0.00085447
6.548 0.00094374
6.604 0.00098427
6.648 0.0010497
6.704 0.0010739
6.752 0.0010121
6.8 0.00094078
6.848 0.00083258
6.9 0.00067787
6.948 0.00051275
7 0.00033388
7.048 0.00016749
7.1 0.00013828
7.148 3.3562e-05
7.2 -6.1448e-05
7.248 -0.00013684
7.3 -0.00019898
7.348 -0.00023778
7.4 -0.00029802
7.448 -0.00030856
7.5 -0.00034663
7.548 -0.00041317
7.6 -0.00047239
7.648 -0.00057252
7.7 -0.00067034
7.748 -0.0007895
7.8 -0.00093724
7.848 -0.0011144
7.9 -0.0012792
7.948 -0.0015184
8 -0.0017244
8.048 -0.0019313
8.1 -0.001983
8.148 -0.0021232
8.2 -0.0022281
8.248 -0.0022546
8.304 -0.0022498
8.348 -0.0021813
8.4 -0.0020699
8.448 -0.0019281
8.5 -0.0017791
8.548 -0.0016289
8.604 -0.0015265
8.648 -0.0014227
8.7 -0.0013322
8.748 -0.0012637
8.8 -0.0011996
8.848 -0.0011656
8.9 -0.0011271
8.948 -0.0011393
9 -0.0011373
9.048 -0.0011103
9.1 -0.0011001
9.148 -0.0010464
9.2 -0.00098721
9.248 -0.00092047
9.3 -0.00084322
9.348 -0.00073268
9.4 -0.00063897
9.448 -0.00046549
9.5 -0.00031137
9.548 -0.00013018
9.6 -0.00015105
9.648 -3.6059e-05
9.7 6.515e-05
9.748 0.00014846
9.8 0.00021127
9.848 0.00021979
9.9 0.00020753
9.948 0.00015821
10 0.00011727
10.048 5.9071e-05
10.1 2.604e-06
10.148 -5.0715e-05
10.2 -8.0838e-05
10.248 -0.00010779
10.3 -0.00014722
10.348 -0.0001626
10.4 -0.00016419
10.448 -0.0001301
10.5 -9.8096e-05
10.548 -7.487e-05
10.6 -2.7066e-05
10.648 -6.3019e-06
10.7 1.3089e-05
10.748 3.4527e-05
10.8 8.8321e-05
10.848 0.0001151
10.9 0.00014394
10.948 0.00012652
11 0.00010595
11.048 5.376e-05
11.1 0.00012098
11.148 0.00011046
11.2 8.7536e-05
11.248 4.0333e-05
11.3 -2.513e-05
11.348 -6.8672e-05
11.4 -0.00010432
11.448 -0.00011777
11.5 -0.00014881
11.548 -0.00015834
11.6 -0.00016005
11.648 -0.00013468
11.7 -0.00014594
11.748 -0.00013365
11.8 -0.00010089
11.848 -7.6538e-05
11.9 -6.8034e-05
11.948 -7.3522e-05
12 -8.3869e-05
12.048 -9.0292e-05
12.1 -0.00010257
12.148 -0.00012169
12.2 -0.00014557
12.248 -0.00016194
12.3 -0.00022393
12.348 -0.00026646
12.4 -0.0002922
12.448 -0.00029988
12.5 -0.00028928
12.548 -0.00025812
12.6 -0.00024524
12.648 -0.00022261
12.7 -0.00018699
12.748 -0.00013622
12.8 -4.4209e-05
12.848 3.7658e-05
12.9 0.0001212
12.948 0.00019906
13 0.00028974
13.048 0.00036887
13.1 0.00043855
13.148 0.00046347
13.2 0.00051969
13.248 0.00054598
13.3 0.00055092
13.348 0.00055149
13.4 0.00056187
13.448 0.00057385
13.5 0.00059542
13.548 0.00061179
13.6 0.00060865
13.648 0.00064295
13.7 0.00067819
13.748 0.00069843
13.8 0.00074104
13.848 0.00077442
13.9 0.00079975
13.948 0.00079559
14 0.00077178
14.048 0.00074414
14.1 0.00069303
14.148 0.00062773
14.2 0.00056369
14.248 0.00050649
14.3 0.00041398
14.348 0.00034779
14.4 0.00026449
14.448 0.00018574
14.5 0.00010378
14.548 2.1031e-05
14.6 -4.9022e-05
14.648 -7.6656e-05
14.7 -0.00011667
14.748 -0.00014403
14.8 -0.00014434
14.848 -0.00014352
14.9 -0.00015026
14.948 -0.00016078
15 -0.00018552
15.048 -0.00021273
15.1 -0.00021643
15.148 -0.00026494
15.2 -0.00032334
15.248 -0.00037364
15.3 -0.00041849
15.348 -0.00047661
15.4 -0.00054931
15.448 -0.00056598
15.5 -0.00058167
15.548 -0.00061032
15.6 -0.00061094
15.648 -0.00057888
15.7 -0.00055307
15.748 -0.00053369
15.8 -0.00049851
15.848 -0.00049661
15.9 -0.0004682
15.948 -0.00044949
16 -0.00043518
16.048 -0.00040683
16.1 -0.00039975
16.148 -0.00042077
16.2 -0.00043832
16.248 -0.00044915
16.3 -0.00048851
16.348 -0.00051691
16.4 -0.00053604
16.448 -0.00054549
16.5 -0.00053894
16.548 -0.00051802
16.6 -0.00051253
16.648 -0.00048064
16.7 -0.00041249
16.748 -0.00035292
16.8 -0.00033703
16.848 -0.00026724
16.9 -0.00017121
16.956 -0.00013525
17 -7.8094e-05
17.048 -1.9376e-06
17.1 6.4603e-05
17.148 9.8459e-05
17.2 0.00014414
17.248 0.0001757
17.3 0.00020432
17.348 0.00024186
17.4 0.00025672
17.448 0.00027511
17.5 0.00029989
17.548 0.00029374
17.6 0.00030683
17.648 0.00032057
17.7 0.00032638
17.748 0.00031692
17.8 0.00032641
17.848 0.00032248
17.9 0.00031461
17.948 0.00029673
18 0.00027033
18.048 0.00022978
18.1 0.00019815
18.148 0.00016303
18.2 9.1582e-05
18.248 3.5522e-05
18.3 0.00010043
18.348 3.5948e-05
18.4 -5.6265e-05
18.448 -0.0001151
18.5 -0.000194
18.548 -0.00029222
18.6 -0.00040835
18.652 -0.00048959
18.7 -0.00058939
18.748 -0.00065998
18.8 -0.00072443
18.848 -0.00076215
18.9 -0.00078857
18.948 -0.00080181
19 -0.00081341
19.048 -0.00078746
19.1 -0.0007538
19.148 -0.00069253
19.2 -0.00062068
19.248 -0.00053834
19.3 -0.00046983
19.348 -0.00039096
19.4 -0.00032852
19.448 -0.00025272
19.5 -0.00017518
19.548 -9.8871e-05
19.6 -2.5774e-05
19.648 4.316e-05
19.7 0.0001199
19.748 0.0001908
19.8 8.7426e-05
19.848 0.00016262
19.9 0.00025399
19.948 0.00034084
20 0.00042635
20.048 0.00053564
20.1 0.00067528
20.148 0.00077436
20.2 0.0008871
20.248 0.00097422
20.3 0.0010468
20.348 0.0010797
20.4 0.0011132
20.448 0.0011221
20.5 0.0011239
20.548 0.0010938
20.6 0.0010316
20.648 0.00093864
20.7 0.00084423
20.748 0.00075043
20.8 0.00068168
20.848 0.00060317
20.9 0.00056574
20.948 0.00050385
21 0.00043335
21.048 0.00038593
21.1 0.00034186
21.148 0.00029952
21.2 0.00025785
21.248 0.00020772
21.3 0.00028336
21.348 0.00023654
21.4 0.00019158
21.448 0.00014294
21.5 0.00011295
21.548 5.3115e-05
21.6 -1.9176e-05
21.648 -6.3571e-05
21.7 -0.00011245
21.748 -0.00014779
21.8 -0.00017241
21.848 -0.00017564
21.9 -0.00021889
21.948 -0.00021484
22 -0.00022286
22.052 -0.00019919
22.1 -0.00015702
22.148 -0.0001056
22.2 -6.3783e-05
22.248 -3.0157e-05
22.3 -3.1773e-05
22.348 -2.4782e-05
22.4 -6.6715e-05
22.448 -7.9488e-05
22.5 -7.3522e-05
22.548 -0.00010979
22.6 -0.00016708
22.648 -0.00022982
22.7 -0.00028303
22.748 -0.00033457
22.8 -0.00042992
22.848 -0.00049008
22.9 -0.0005581
22.948 -0.00062132
23 -0.00069014
23.048 -0.00071638
23.1 -0.00076618
23.148 -0.00081272
23.2 -0.00085606
23.248 -0.00090301
23.3 -0.00093543
23.348 -0.00097304
23.4 -0.00086853
23.448 -0.00088982
23.5 -0.00086593
23.548 -0.00087362
23.6 -0.00087809
23.648 -0.00087175
23.7 -0.00085952
23.748 -0.00083485
23.8 -0.00078376
23.848 -0.00074157
23.9 -0.00066137
23.948 -0.00059676
24 -0.00054866
24.048 -0.00045523
24.1 -0.00031782
24.148 -0.0001669
24.2 -1.8664e-05
24.248 0.00014404
24.3 0.00031355
24.348 0.00048308
24.4 0.0006657
24.448 0.00083569
24.5 0.00097762
24.548 0.001062
24.6 0.0011815
24.648 0.0012835
24.7 0.0013768
24.748 0.0014702
24.8 0.0015175
24.848 0.0015708
24.904 0.0014064
24.948 0.0014265
25 0.0013843
25.048 0.0013599
25.1 0.0013418
25.148 0.001306
25.2 0.001281
25.248 0.0012363
25.3 0.0011834
25.348 0.001145
25.4 0.0010808
25.448 0.0010143
25.5 0.00095909
25.548 0.00087656
25.6 0.00074992
25.648 0.00061512
25.7 0.00046219
25.748 0.0002921
25.8 0.00013102
25.848 -4.0056e-05
25.9 -0.00019931
25.948 -0.00026811
26 -0.00026129
26.048 -0.00013037
26.1 2.425e-05
26.148 0.00024809
26.2 0.00052238
26.248 0.00086501
26.3 0.0013001
26.348 0.001807
26.4 0.0025058
26.448 0.003158
26.5 0.003909
26.548 0.004728
26.6 0.0055682
26.648 0.0065052
26.7 0.0074658
26.748 0.0085398
26.8 0.0096516
26.848 0.010826
26.9 0.012063
26.948 0.013383
27 0.014736
27.048 0.016172
27.1 0.017681
27.148 0.019258
27.2 0.02091
27.248 0.022649
27.3 0.024417
27.348 0.026277
27.4 0.028062
27.448 0.029629
27.5 0.03107
27.548 0.032279
27.6 0.033377
27.648 0.034295
27.7 0.035099
27.748 0.035703
27.8 0.036164
27.848 0.036406
27.9 0.036505
27.948 0.036424
28 0.036189
28.048 0.035738
28.1 0.035194
28.148 0.034416
28.2 0.033535
28.248 0.032384
28.3 0.031126
28.348 0.029644
28.4 0.028031
28.448 0.026189
28.5 0.024232
28.548 0.022049
28.6 0.019713
28.648 0.017166
28.7 0.014461
28.748 0.011524
28.8 0.0084689
28.848 0.0051834
28.9 0.0019581
28.948 -0.0010772
29 -0.0040205
29.048 -0.006772
29.1 -0.0094306
29.148 -0.011922
29.2 -0.014335
29.248 -0.016568
29.3 -0.0187
29.348 -0.020637
29.4 -0.022512
29.448 -0.024215
29.5 -0.025818
29.548 -0.027209
29.6 -0.028544
29.648 -0.029679
29.704 -0.030745
29.748 -0.031581
29.8 -0.032342
29.848 -0.032891
29.9 -0.033358
29.948 -0.033623
30 -0.033794
30.048 -0.033766
30.1 -0.033614
30.148 -0.033261
30.2 -0.03278
30.248 -0.032143
30.3 -0.031516
30.348 -0.030801
30.4 -0.030181
30.448 -0.029729
30.5 -0.029387
30.548 -0.029203
30.6 -0.029148
30.648 -0.029251
30.7 -0.029448
30.748 -0.029789
30.8 -0.030246
30.848 -0.030844
30.9 -0.031501
30.948 -0.032279
31 -0.03314
31.048 -0.034145
31.1 -0.035196
31.148 -0.036378
31.2 -0.037606
31.248 -0.038952
31.3 -0.040353
31.348 -0.041876
31.4 -0.043433
31.448 -0.045075
31.5 -0.046777
31.548 -0.048572
31.6 -0.050416
31.648 -0.052361
31.7 -0.054363
31.748 -0.056266
31.8 -0.057805
31.848 -0.059017
31.9 -0.059894
31.948 -0.060389
32 -0.060551
32.048 -0.060338
32.1 -0.059759
32.148 -0.058798
32.2 -0.05751
32.248 -0.055865
32.3 -0.053875
32.348 -0.051553
32.4 -0.048938
32.448 -0.045998
32.5 -0.042772
32.548 -0.03927
32.6 -0.035516
32.648 -0.031457
32.7 -0.027162
32.748 -0.022623
32.8 -0.017852
32.848 -0.012815
32.9 -0.0075912
32.948 -0.0021798
33 0.0034453
33.048 0.0092823
33.1 0.015279
33.148 0.021466
33.2 0.027807
33.248 0.034068
33.3 0.039901
33.348 0.0453
33.4 0.050306
33.448 0.054892
33.5 0.059091
33.548 0.062864
33.6 0.066222
33.648 0.069148
33.7 0.071683
33.752 0.073791
33.8 0.07549
33.848 0.076783
33.9 0.077684
33.948 0.078182
34 0.078321
34.048 0.078137
34.1 0.077616
34.148 0.076713
34.2 0.075487
34.248 0.073948
34.3 0.072094
34.348 0.069892
34.4 0.067416
34.452 0.064678
34.5 0.061647
34.548 0.058316
34.6 0.054744
34.648 0.050923
34.7 0.046876
34.748 0.042731
34.8 0.038738
34.848 0.034914
34.9 0.031231
34.948 0.027684
35 0.024264
35.048 0.020981
35.1 0.017841
35.148 0.01485
35.2 0.011996
35.248 0.0093025
35.3 0.0067671
35.348 0.0043983
35.4 0.0022094
35.448 0.00018012
35.5 -0.0017046
35.548 -0.0034637
35.6 -0.0050831
35.648 -0.0065657
35.7 -0.007955
35.748 -0.0092584
35.8 -0.010471
35.848 -0.01157
35.9 -0.012594
35.948 -0.013553
36 -0.014425
36.048 -0.015209
36.1 -0.015929
36.148 -0.016596
36.2 -0.017208
36.248 -0.017793
36.3 -0.01843
36.348 -0.019126
36.4 -0.01986
36.448 -0.020625
36.5 -0.021407
36.548 -0.022195
36.6 -0.02301
36.648 -0.02385
36.7 -0.024725
36.748 -0.025628
36.8 -0.026578
36.848 -0.027591
36.9 -0.028676
36.948 -0.029806
37 -0.030986
37.048 -0.032226
37.1 -0.033519
37.148 -0.034751
37.2 -0.035858
37.248 -0.036832
37.3 -0.037673
37.348 -0.038379
37.4 -0.038953
37.448 -0.039395
37.5 -0.039708
37.548 -0.039884
37.6 -0.039925
37.648 -0.039825
37.7 -0.039595
37.748 -0.039211
37.8 -0.038675
37.848 -0.037998
37.9 -0.037184
37.948 -0.036224
38 -0.035134
38.048 -0.033933
38.1 -0.032602
38.148 -0.031137
38.2 -0.029525
38.248 -0.027789
38.3 -0.025896
38.348 -0.02384
38.4 -0.021626
38.448 -0.019261
38.5 -0.016746
38.548 -0.014059
38.6 -0.01122
38.648 -0.0084103
38.7 -0.005721
38.748 -0.0031654
38.8 -0.00074637
38.848 0.0015376
38.9 0.0036976
38.948 0.005746
39 0.0076865
39.048 0.0095158
39.1 0.011246
39.148 0.012882
39.2 0.014437
39.248 0.015883
39.3 0.017243
39.348 0.018525
39.4 0.019726
39.448 0.020841
39.5 0.021862
39.548 0.022806
39.6 0.023665
39.648 0.024437
39.7 0.025107
39.748 0.025698
39.8 0.026169
39.848 0.02653
39.9 0.026786
39.948 0.026927
40 0.02696
40.048 0.026868
40.1 0.026664
40.148 0.026476
40.2 0.026354
40.248 0.026311
40.3 0.026339
40.348 0.026408
40.4 0.026515
40.448 0.026631
40.5 0.026736
40.548 0.026819
40.6 0.026862
40.648 0.026857
40.7 0.02678
40.748 0.026644
40.8 0.02642
40.848 0.026118
40.9 0.025733
40.948 0.025257
41 0.024713
41.048 0.024094
41.1 0.023405
41.148 0.022639
41.2 0.021795
41.248 0.020863
41.3 0.019881
41.348 0.018834
41.4 0.017714
41.448 0.016524
41.5 0.015257
41.548 0.013928
41.6 0.012535
41.648 0.011019
41.7 0.0093952
41.748 0.0076533
41.8 0.0058037
41.848 0.0038938
41.9 0.0019145
41.948 -0.00010274
42 -0.0021285
42.048 -0.0041661
42.1 -0.0061933
42.148 -0.0082171
42.2 -0.010207
42.248 -0.012167
42.3 -0.014077
42.348 -0.015956
42.4 -0.017792
42.448 -0.019581
42.5 -0.021339
42.548 -0.023073
42.6 -0.024784
42.648 -0.026467
42.7 -0.028107
42.748 -0.029706
42.8 -0.031275
42.848 -0.032832
42.9 -0.034344
42.948 -0.035793
43 -0.037177
43.048 -0.03852
43.1 -0.039807
43.148 -0.041
43.2 -0.042127
43.248 -0.043189
43.3 -0.044187
43.348 -0.045149
43.4 -0.046055
43.448 -0.046919
43.5 -0.04775
43.548 -0.04853
43.6 -0.049269
43.648 -0.049936
43.7 -0.050552
43.748 -0.051127
43.8 -0.051654
43.848 -0.052116
43.9 -0.052525
43.948 -0.052894
44 -0.053183
44.048 -0.053412
44.1 -0.053562
44.148 -0.053633
44.2 -0.053624
44.248 -0.053543
44.3 -0.053396
44.348 -0.053105
44.4 -0.05272
44.448 -0.052282
44.5 -0.051768
44.548 -0.051149
44.6 -0.050449
44.648 -0.049711
44.7 -0.0489
44.748 -0.048001
44.8 -0.046971
44.848 -0.045864
44.9 -0.044673
44.948 -0.043389
45 -0.042031
45.048 -0.040617
45.1 -0.039125
45.148 -0.037587
45.2 -0.036001
45.248 -0.034315
45.3 -0.032577
45.348 -0.030803
45.4 -0.028947
45.448 -0.026912
45.5 -0.024857
45.548 -0.022635
45.6 -0.020296
45.648 -0.017859
45.7 -0.015346
45.748 -0.012702
45.8 -0.0099325
45.848 -0.0071169
45.9 -0.0042532
45.948 -0.0012594
46 0.0018076
46.048 0.0049519
46.1 0.00817
46.148 0.011515
46.2 0.014915
46.248 0.018371
46.3 0.021765
46.348 0.025275
46.4 0.028834
46.448 0.032446
46.5 0.03613
46.548 0.039934
46.6 0.043791
46.648 0.047739
46.7 0.051761
46.748 0.055798
46.8 0.059886
46.848 0.06406
46.9 0.068206
46.948 0.07212
47 0.076096
47.048 0.07985
47.1 0.083403
47.148 0.086863
47.2 0.090213
47.248 0.093346
47.3 0.096286
47.348 0.099003
47.4 0.1016
47.448 0.10397
47.5 0.10612
47.548 0.10797
47.6 0.10959
47.648 0.11094
47.7 0.11209
47.748 0.11301
47.8 0.11382
47.848 0.1143
47.9 0.11452
47.948 0.11446
48 0.11409
48.048 0.11334
48.1 0.11228
48.148 0.11086
48.2 0.10909
48.248 0.107
48.3 0.10459
48.348 0.10182
48.4 0.098783
48.448 0.095685
48.5 0.092232
48.548 0.088685
48.6 0.085075
48.648 0.081204
48.7 0.077143
48.748 0.073001
48.8 0.06875
48.848 0.06449
48.9 0.060053
48.948 0.055555
49 0.051038
49.048 0.04666
49.1 0.042271
49.148 0.037901
49.2 0.033512
49.248 0.029148
49.3 0.024755
49.348 0.020465
49.4 0.016236
49.448 0.012115
49.5 0.0081082
49.548 0.0042676
49.6 0.00056686
49.648 -0.002946
49.7 -0.0062846
49.748 -0.0094369
49.8 -0.012417
49.848 -0.015192
49.9 -0.017791
49.948 -0.020292
50 -0.022544
50.048 -0.024665
50.1 -0.026676
50.148 -0.028425
50.2 -0.029967
50.248 -0.031363
50.3 -0.032588
50.348 -0.033694
50.4 -0.034564
50.448 -0.035264
50.5 -0.035841
50.548 -0.036391
50.6 -0.036802
50.648 -0.037093
50.7 -0.037255
50.748 -0.037304
50.8 -0.037236
50.848 -0.037087
50.9 -0.036847
50.948 -0.036537
51 -0.036164
51.048 -0.035729
51.1 -0.035237
51.148 -0.034698
51.2 -0.034113
51.248 -0.03349
51.3 -0.032823
51.348 -0.032122
51.4 -0.031393
51.448 -0.030635
51.5 -0.029878
51.548 -0.029095
51.6 -0.028289
51.648 -0.027506
51.7 -0.026733
51.748 -0.025949
51.8 -0.025172
51.848 -0.024407
51.9 -0.02369
51.948 -0.022996
52 -0.022318
52.048 -0.021642
52.1 -0.021002
52.148 -0.020388
52.2 -0.019804
52.248 -0.019251
52.3 -0.018726
52.348 -0.018223
52.4 -0.017738
52.448 -0.017264
52.5 -0.016797
52.548 -0.016353
52.6 -0.015914
52.648 -0.015485
52.7 -0.015067
52.748 -0.014658
52.8 -0.014256
52.848 -0.013865
52.9 -0.013482
52.948 -0.013101
53 -0.012726
53.048 -0.012368
53.1 -0.012029
53.148 -0.011707
53.2 -0.011404
53.248 -0.011125
53.3 -0.010865
53.348 -0.010611
53.4 -0.010359
53.448 -0.010117
53.5 -0.0098779
53.548 -0.0096327
53.6 -0.0093787
53.648 -0.0091186
53.7 -0.0088525
53.748 -0.0085768
53.8 -0.0082941
53.848 -0.0080081
53.9 -0.0077256
53.948 -0.0074523
54 -0.00719
54.048 -0.0069294
54.1 -0.0066866
54.148 -0.006456
54.2 -0.0062381
54.248 -0.0060357
54.3 -0.005853
54.348 -0.0056852
54.4 -0.0055343
54.448 -0.0054034
54.5 -0.0052908
54.548 -0.0051886
54.6 -0.005091
54.648 -0.0049949
54.7 -0.0048978
54.748 -0.0048024
54.8 -0.0047071
54.848 -0.0046132
54.9 -0.004524
54.948 -0.0044404
55 -0.004368
55.048 -0.0043101
55.1 -0.004266
55.148 -0.0042352
55.2 -0.0042167
55.248 -0.0042127
55.3 -0.0042211
55.348 -0.0042375
55.4 -0.0042577
55.448 -0.0042825
55.5 -0.0043089
55.556 -0.0043377
55.6 -0.0043638
55.648 -0.0043914
55.7 -0.0044193
55.748 -0.0044458
55.8 -0.0044655
55.848 -0.0044837
55.9 -0.0044974
55.952 -0.0045035
56 -0.0044993
56.048 -0.0044865
56.1 -0.004468
56.148 -0.0044453
56.2 -0.0044193
56.248 -0.0043871
56.3 -0.0043518
56.348 -0.004313
56.4 -0.0042711
56.448 -0.0042225
56.5 -0.0041658
56.552 -0.0041006
56.6 -0.0040304
56.648 -0.0039577
56.7 -0.003882
56.748 -0.0037981
56.8 -0.0037088
56.848 -0.0036169
56.904 -0.0035269
56.948 -0.0034332
57 -0.0033389
57.048 -0.0032428
57.1 -0.0031475
57.148 -0.0030506
57.2 -0.0029513
57.248 -0.0028484
57.3 -0.0027449
57.348 -0.0026384
57.4 -0.0025304
57.448 -0.0024226
57.5 -0.0023186
57.548 -0.0022203
57.6 -0.0021288
57.648 -0.0020449
57.7 -0.0019683
57.748 -0.0018985
57.8 -0.0018355
57.848 -0.001784
57.9 -0.0017421
57.948 -0.0017087
58 -0.0016837
58.048 -0.0016678
58.1 -0.0016567
58.148 -0.0016448
58.2 -0.0016325
58.248 -0.0016259
58.3 -0.0016192
58.348 -0.0016129
58.4 -0.0015989
58.448 -0.0015801
58.5 -0.0015567
58.548 -0.001534
58.6 -0.0015093
58.648 -0.0014817
58.7 -0.001455
58.748 -0.0014337
58.8 -0.0014176
58.848 -0.0014044
58.9 -0.0013958
58.948 -0.0013925
59 -0.0013915
59.048 -0.0013882
59.1 -0.0013812
59.148 -0.0013721
59.2 -0.0013592
59.248 -0.0013435
59.3 -0.0013225
59.348 -0.0012915
59.4 -0.0012502
59.448 -0.0012
59.5 -0.0011396
59.548 -0.0010688
59.6 -0.00098995
59.648 -0.00090744
59.7 -0.00082191
59.748 -0.00073015
59.8 -0.00064045
59.848 -0.00055107
59.9 -0.00046993
59.948 -0.00040056
60 -0.00033913
60.048 -0.00027969
60.1 -0.00022269
60.148 -0.00017014
60.2 -0.00011957
60.248 -6.7683e-05
60.3 -1.4015e-05
60.348 4.013e-05
60.4 9.6255e-05
60.448 0.00015362
60.5 0.00021021
60.548 0.00026154
60.6 0.00030711
60.648 0.00035023
60.7 0.00038785
60.748 0.00041991
60.8 0.00044471
60.848 0.00046148
60.9 0.00046883
60.948 0.00046564
61 0.00045095
61.048 0.00042492
61.1 0.0003878
61.148 0.00034079
61.2 0.00028429
61.248 0.00021746
61.3 0.00014712
61.348 7.4554e-05
61.4 3.9848e-06
61.448 -6.0658e-05
61.5 -0.0001225
61.548 -0.00018432
61.6 -0.00024829
61.648 -0.00031551
61.7 -0.00038363
61.748 -0.00045017
61.8 -0.00051665
61.848 -0.00058704
61.9 -0.00065865
61.948 -0.00072441
62 -0.00078281
62.048 -0.00083219
62.1 -0.00087191
62.148 -0.00090402
62.2 -0.00092718
62.248 -0.0009422
62.3 -0.0009489
62.348 -0.00094869
62.4 -0.00094079
62.448 -0.00092562
62.5 -0.0009013
62.548 -0.00086526
62.6 -0.00081829
62.648 -0.00076331
62.7 -0.00069968
62.748 -0.00062552
62.8 -0.00054497
62.848 -0.00046382
62.9 -0.00038368
62.948 -0.00030426
63 -0.0002252
63.048 -0.00014844
63.1 -7.0597e-05
63.148 1.3298e-05
63.2 9.8858e-05
63.248 0.00018062
63.3 0.00026119
63.348 0.00034778
63.4 0.00043495
63.448 0.00051106
63.5 0.00057501
63.548 0.0006284
63.6 0.00067034
63.648 0.00070077
63.7 0.00072203
63.748 0.00073659
63.8 0.00074438
63.848 0.00074565
63.9 0.00073925
63.948 0.00072649
64 0.00070396
64.048 0.00066656
64.1 0.00061647
64.148 0.00055973
64.2 0.0004962
64.248 0.00042433
64.3 0.000346
64.348 0.00026661
64.4 0.0001886
64.448 0.00011112
64.5 3.4801e-05
64.548 -3.7943e-05
64.6 -0.00010932
64.648 -0.00018421
64.7 -0.00026027
64.748 -0.00033449
64.8 -0.00040913
64.848 -0.00048929
64.9 -0.00057002
64.948 -0.0006412
65 -0.00070415
65.048 -0.00076416
65.1 -0.00081927
65.148 -0.00086539
65.2 -0.00090677
65.248 -0.00094764
65.3 -0.00098593
65.348 -0.0010174
65.4 -0.001039
65.448 -0.0010499
65.5 -0.001047
65.548 -0.0010275
65.6 -0.00099341
65.648 -0.00095038
65.7 -0.00090047
65.748 -0.00084645
65.8 -0.00078854
65.848 -0.00072814
65.9 -0.00066976
65.948 -0.00061602
66 -0.00056605
66.048 -0.0005191
66.1 -0.00047485
66.148 -0.00043208
66.2 -0.00039035
66.248 -0.00034828
66.3 -0.00030462
66.348 -0.00025855
66.4 -0.00021251
66.448 -0.00017101
66.5 -0.00012936
66.548 -8.0733e-05
66.6 -2.8032e-05
66.648 2.1613e-05
66.7 7.0983e-05
66.748 0.00012454
66.8 0.00017806
66.848 0.00022344
66.9 0.00025707
66.948 0.00027751
67 0.00028327
67.048 0.00027453
67.1 0.0002531
67.148 0.00022312
67.2 0.00018779
67.248 0.00015186
67.3 0.00011612
67.348 8.1184e-05
67.4 5.1274e-05
67.448 3.0062e-05
67.5 1.5363e-05
67.548 4.7971e-06
67.6 -1.2407e-06
67.648 -1.8378e-06
67.7 1.5649e-06
67.748 5.8892e-06
67.8 1.0259e-05
67.848 1.5621e-05
67.9 2.1763e-05
67.948 2.8469e-05
68 3.0609e-05
68.048 2.4447e-05
68.1 1.1474e-05
68.148 -4.0724e-06
68.204 -2.2204e-05
68.248 -4.3648e-05


==> fig/tikz_data/results_sim_2.txt <==
time fov_dist_1 heading_diff_1 pitch_diff_1 fov_dist_2 heading_diff_2 pitch_diff_2 
0.0 3.7958050108 0.00597991162341 0.00557478368785 3.92530646686 0.000429311623802 0.00598473274963
0.5 3.74154661301 0.00783967774017 0.00697226893417 3.84499937835 0.0104753222981 0.00699054315243
1.0 3.69513034037 0.00486611073087 0.0198417238443 3.86730451212 0.00148004837452 0.0135539518615
1.5 3.68031193258 0.00432940610222 0.0188545503226 3.91510350475 0.00303307814052 0.0127899573944
2.0 3.69500271682 0.000690233802803 0.0187672336427 3.97629422858 0.00113421108239 0.0138645189812
2.5 3.61517535931 0.00396015744217 0.0201309392516 3.93293154608 0.00246540121031 0.0158413763237
3.0 3.56356768764 0.00105906706321 0.0182951572334 3.92304296325 0.0069814854779 0.0166431064328
3.5 3.57113688244 0.00130127193007 0.0173281696299 3.88895290563 0.00454090624958 0.0171878523371
4.0 3.66854548787 0.00774854267609 0.0120369651339 3.93410504691 0.00855185030857 0.0142314249023
4.5 3.63624111515 0.00435350257973 0.013535750069 3.94534339768 0.00206647352754 0.0142234854332
5.0 3.66039553365 0.00280865096018 0.0131480907217 4.07403102923 0.000533880267841 0.0151291134528
5.5 3.63911583884 0.00095317212984 0.0136033970564 4.17962437731 0.00461891611406 0.0138385626785
6.0 3.59314965654 0.0290365739093 0.0144867870586 4.05031187534 0.0132028312629 0.0154358069754
6.5 3.56800413553 0.0256499634559 0.0161175203589 3.88964866069 0.0257394237299 0.0188935297219
7.0 3.55639268718 0.00140193472988 0.0151541993364 3.83315299388 0.0154973183022 0.0160231742832
7.5 3.57817507739 0.0154731928247 0.0179695127654 3.75232604648 0.00496462436497 0.0199775210506
8.0 3.7035822895 0.0106313506971 0.0138021195897 3.85860802459 0.0041403082177 0.0146410896587
8.5 3.69186517347 0.0041225001467 0.0188055277339 3.87846157651 0.00738618603443 0.0175186969657
9.0 3.51534074307 0.0127392635675 0.019164476932 3.82653857567 0.0130686544655 0.018175422621
9.5 3.50052357138 0.0152977460818 0.0206587078336 3.74339837987 0.0053094222232 0.0213394701534
10.0 3.62430119523 0.00269154195419 0.0117600801927 3.77870968181 0.0080642327576 0.0157683616376
10.5 3.64811302138 0.00271601887493 0.0149486069142 3.80514576025 0.0113987164419 0.0151021913401
11.0 3.63716339943 0.000395888260768 0.0151788999704 3.80602540329 0.00753079853061 0.0143983367429
11.5 3.68404406932 0.00510528015695 0.0152865191296 3.88464811515 0.00689790126147 0.013285283232
12.0 3.71641398375 0.0116215642818 0.0131151947486 3.94826956643 0.00671306662373 0.0114626657262
12.5 3.65859913087 0.00180807111971 0.0147759682437 3.91215934668 0.00367895684308 0.0125313148534
13.0 3.60309238925 0.0210208829211 0.0153148826946 3.88044925685 0.00927978766068 0.0130597967425
13.5 3.62536646684 0.00670160607561 0.0159862886874 3.86875841935 0.00724141045839 0.0126141059897
14.0 3.56149890871 0.0312249658905 0.0161295292269 3.92859511766 0.003921578511 0.0110255169978
14.5 3.63058513465 0.00078698211279 0.0141648834545 3.90454902164 0.00508332414836 0.0125729692925
15.0 3.63694310245 0.00635078064362 0.0150914890116 3.93834761443 0.00585772770122 0.0139623792027
15.5 3.66190912575 0.00364724620128 0.0149522678357 3.92555073323 0.00208638012275 0.0138862803424
16.0 3.74098273549 0.0113907382906 0.013309429547 3.98279974581 0.00232256108382 0.0140613216721
16.5 3.62008381309 0.00333353091718 0.0163279183429 3.93789790918 0.00586966076755 0.0154227593043
17.0 3.57615470623 0.0130885323625 0.0171021561472 3.94575714379 0.00157835560574 0.0163757672866
17.5 3.607865527 0.00409758608292 0.0149858682895 3.95031811394 0.0019244511925 0.0164507614945
18.0 3.55711779288 0.00359677151325 0.015658250823 3.98605935959 0.00403043371874 0.0158921066862
18.5 3.56454225852 0.00636684051524 0.0148988883496 3.92702278887 0.00741867290205 0.0172586739444
19.0 3.52133288645 0.00269558064581 0.0154703959833 3.95768963603 0.000384610681827 0.0177025409208
19.5 3.55982236536 0.00355774693938 0.0147700336409 3.94679474297 0.00456976720618 0.0169054517152
20.0 3.59614108111 0.0082437861629 0.0137242798616 3.96310541598 0.00316084992635 0.0154049875288
20.5 3.5484371097 0.00737953911424 0.0152938185656 3.91285341052 0.00713122800902 0.0159295633662
21.0 3.50429550245 0.0046350499668 0.0162264387546 3.94288817977 0.00513118067284 0.0161046253837
21.5 3.52379307225 0.00438435467463 0.0148287671866 3.92026919071 0.00900698155547 0.0158931340357
22.0 3.583614398 0.00804599933827 0.0136494602221 3.94708441037 0.000934748356251 0.0141584838073
22.5 3.56201542148 0.00890807273439 0.014533664752 3.89912414587 0.00438339981229 0.0137524780778
23.0 3.55507459213 0.00770022780387 0.0153382999608 3.92756124483 0.00924302274053 0.0153248164939
23.5 3.56748544564 0.00441144077126 0.0144970037944 3.95406503347 0.00758332729291 0.0149980843669
24.0 3.58736343651 0.00808538256677 0.0150345816052 3.96901931749 0.00276528761919 0.0148096838681
24.5 3.53170583277 0.00814095679639 0.0157544560403 3.92941123862 0.00648571077962 0.0164750589266
25.0 3.49147537481 0.0041603443331 0.0160562295237 3.92158789817 0.00351647987639 0.0169118497091
25.5 3.49525422043 0.00606710951474 0.0152684003577 3.87768526813 0.0108480030885 0.0176815743146
26.0 3.59303311199 0.00610303117596 0.0134946386064 3.89969463747 0.00522767764077 0.0156619833493
26.5 3.60571613975 0.00686857030134 0.0148753036165 3.86371395328 0.00232413725017 0.0137872179662
27.0 3.65448102585 0.00778872388563 0.0155424132148 3.87038116037 0.0114395682521 0.0154524207309
27.5 3.66298924819 0.00419692939632 0.0145455518015 3.89652687636 0.0035202483107 0.0144627560997
28.0 3.60622762426 0.0145750024633 0.0171345130078 3.9717622703 0.0121192069105 0.0146506967775
28.5 3.60604504117 0.0136249828774 0.0177038329146 4.03727878074 0.0161571034743 0.0151364798816
29.0 3.47017077894 0.00499730063567 0.0183682118297 3.98414100914 0.0066301538402 0.0149844242488
29.5 3.52459926597 0.0128245476693 0.0203362695504 3.92643593639 0.00064648211864 0.0186081279252
30.0 3.59982192545 0.0089020713899 0.0175065588457 3.92506087772 0.000383625818536 0.0182297615718
30.5 3.58442935325 0.0137115089436 0.0212211158438 3.87152479462 0.000607931622366 0.0209839304013
31.0 3.52699937531 0.0139231424562 0.0186981539396 3.86789060038 0.0115312487526 0.021036195086
31.5 3.56293373295 0.00685818889783 0.0199943134792 3.90548085059 0.00606741877749 0.0214211356973
32.0 3.602885363 0.0091957518133 0.0166219354253 3.97477278575 0.00277840603392 0.0180757530662
32.5 3.57470421101 0.00816254212756 0.018607662743 3.91777868408 0.000213394043278 0.0188139781451
33.0 3.53131340624 0.00628151489944 0.018158991666 3.93479075344 0.00876114733314 0.0179770309928
33.5 3.55295111097 0.00125661444816 0.0174465444779 3.96003868706 0.00573968240124 0.0174835422901
34.0 3.58783409872 0.00142945006815 0.0161193371708 3.95242621026 0.000152037589089 0.0169910626776
34.5 3.58824209483 0.00581352671719 0.016873004897 3.91505894846 0.00286056564719 0.0171065108674
35.0 3.54369964985 0.000369915092715 0.0164243717787 3.93360205083 0.00178903283059 0.0167994123797
35.5 3.57563711219 0.000338212085037 0.0155780644096 3.8793451251 0.00475312625422 0.0162936971132
36.0 3.59546883611 0.000203416172722 0.0160229970293 3.92428511919 0.00174920514747 0.016431387254
36.5 3.58238375409 0.00270634468104 0.0163360051189 3.89610541711 0.00530575469108 0.0155091316752
37.0 3.57405332693 0.0027434263426 0.0170791440262 3.91681108277 0.00103246420884 0.0156257676554
37.5 3.59235884092 0.00493948823473 0.0155819985611 3.92086670138 0.00773372793665 0.0154316399681
38.0 3.61624718872 0.00581724465401 0.0159869384356 3.93622260776 0.00258746014975 0.0154643265459
38.5 3.58900170241 0.00551484842166 0.0161160961367 3.92249461603 0.00382592683937 0.0157642454308
39.0 3.57264431209 0.00704805348453 0.0169953948352 3.91688646077 0.00115393822783 0.0162604837295
39.5 3.60573386957 0.0084414391795 0.0161122616751 3.9067721563 0.0054193687572 0.0162429593276
40.0 3.63650597352 0.0098209422916 0.0168291222676 3.95821371613 0.0036687494336 0.0158184069173
40.5 3.5859653049 0.0056933035927 0.0165211370933 3.91156758097 0.00279238470646 0.0163930305683
41.0 3.59696874536 0.00273826584229 0.0161827812343 3.91256381217 0.00123592723447 0.0163618015789
41.5 3.57938413767 0.0182881244259 0.018094684226 3.88443112984 0.0195617787091 0.0156143222416
42.0 3.59961687788 0.0525967308957 0.0225871734971 3.96875179791 0.0573272544512 0.0130475455783
42.5 3.26810847735 0.0862582064556 0.0282894055786 4.15347738484 0.0954449500983 0.0111547772047
43.0 2.58215429952 0.127639271 0.0333981021887 4.53309153653 0.130020796868 0.00842654836769
43.5 2.5152520588 0.16522260253 0.0345805978902 4.49837821423 0.161873250539 0.00564888014629
44.0 2.94635523422 0.0756509670341 0.0257570610206 4.32011375992 0.139367470293 0.00647221339591
44.5 3.28594069137 0.0287959203539 0.0139779646467 4.24737565147 0.0259746680733 0.00864309765915
45.0 3.45794171321 0.113711765169 0.0123474831671 4.15437059996 0.0963267842158 0.00793603539948
45.5 3.54846916342 0.1022723903 0.0114660104145 4.06085280308 0.152419201168 0.00969853364374
46.0 3.57601357471 0.0801935804347 0.0178330035948 3.86225319637 0.0538148286428 0.0096407379511
46.5 3.50458397505 0.0949926153622 0.0185449972103 3.72245956911 0.0333129113872 0.00944381359639
47.0 3.49476713959 0.111117530346 0.01977588983 3.82930797976 0.0917931006193 0.00729541008393
47.5 3.56939010998 0.102719056743 0.0167720323355 3.84845336559 0.101874623136 0.00709932492305
48.0 3.63968646105 0.0527491157932 0.0166369504902 3.94024842369 0.0544907752185 0.00530584622768
48.5 3.60965794985 0.0597650838021 0.0175141167738 3.93042343825 0.0558695546249 0.00508489050469
49.0 3.54870367971 0.113180521091 0.0178892773303 3.8614426076 0.101033192453 0.00531513410655
49.5 3.51682748685 0.109114038284 0.0182301537361 3.89534370917 0.102188257631 0.00493747829339
50.0 3.59161930354 0.0508955209426 0.0157116104967 3.93385916248 0.0631724419252 0.0027974541885
50.5 3.55919287195 0.0607816168079 0.0162090267158 3.90744970152 0.0560204786439 0.00435255206972
51.0 3.50342985946 0.119942785116 0.0169943266443 3.92270595883 0.0923475473856 0.00393287038768
51.5 3.54498044746 0.113483495084 0.0166185176946 3.87816368974 0.098095093871 0.00386676098198
52.0 3.5770263304 0.0500239662376 0.0143571946178 3.75119586046 0.0564494159749 0.00498995102826
52.5 3.50821910841 0.0592178779934 0.016285006992 3.78207898823 0.0486746693496 0.00531302814151
53.0 3.54057231163 0.112237575804 0.0158173993035 3.85401254584 0.089245584987 0.00377936548659
53.5 3.5332928773 0.101225473808 0.0153039212194 3.8905867134 0.0944005763615 0.00355532525924
54.0 3.59440647907 0.0423415282445 0.0140638527753 3.92805097558 0.0661923231242 0.00258806137275
54.5 3.55186832476 0.0589925001899 0.0148948637904 3.95011075733 0.0597357785865 0.00226741388777
55.0 3.55207533619 0.114684979774 0.0158730858717 3.90812129173 0.0949406329156 0.00269221322231
55.5 3.57174966651 0.100403574482 0.0155376949456 3.90647285567 0.0990184399387 0.00249274014757
56.0 3.51424683487 0.0718725578538 0.0168618616944 3.92199521974 0.0634423910707 0.00298089555008
56.5 3.5115081571 0.0798610545469 0.0176140677073 3.91132119119 0.0624123600288 0.00337398329176
57.0 3.47233847627 0.12382961814 0.0181189417112 3.85581625098 0.0986392825101 0.00408277856242
57.5 3.52479662645 0.0955524011019 0.0180162859451 3.86432733063 0.102058976523 0.00475739253849
58.0 3.65817555096 0.0256706809796 0.0159017867877 3.89413493225 0.0734667051471 0.00352158869939
58.5 3.61840590416 0.0362883116372 0.0177535805546 3.87525651737 0.0652892302006 0.00426845942144
59.0 3.61027727233 0.103131913355 0.0194100419212 3.87287348483 0.0954922121812 0.0050481017658
59.5 3.58262851666 0.0989057877435 0.0200065354679 3.92269907479 0.0984204949426 0.00563620727615
60.0 3.56197747191 0.0543093877457 0.0194438926131 3.92314446374 0.0681925595839 0.00521250356789
60.5 3.5133782249 0.0704614110439 0.0201132458354 3.92386262552 0.0658410368122 0.00542255230015
61.0 3.57250640344 0.109434296474 0.0205426624104 3.86808772039 0.0998303995416 0.00615131153265
61.5 3.56302955679 0.0940882279884 0.0206377346164 3.95565247253 0.111297493265 0.00628736330516
62.0 3.58150343571 0.0446201564612 0.0206023704577 3.92407177856 0.0682583521119 0.00624099604895
62.5 3.54634987768 0.0613932381682 0.0219121878314 3.94037501431 0.0627128774244 0.00811225225501
63.0 3.50782858199 0.103750178434 0.0227616841519 3.95608548488 0.105995022347 0.00773393813819
63.5 3.54650984742 0.0915455114481 0.022495405531 3.88163046006 0.107382836697 0.00936247183584
64.0 3.58532491204 0.050479505932 0.0217311921194 3.8972371456 0.0712144433515 0.00831401103642
64.5 3.5481794219 0.0636085398959 0.0228394532964 3.94366366789 0.0620842644219 0.00914541306291
65.0 3.57452317403 0.106575843982 0.0228703079778 3.88371899542 0.0984734962207 0.00962239217359
65.5 3.60303916545 0.09103885942 0.0235207835052 3.97524552677 0.11757437021 0.00958395728808
66.0 3.58172576379 0.0447280093364 0.0234755556306 3.94155490911 0.0694241355165 0.00966844482045
66.5 3.58354454639 0.0513605751792 0.0240752206162 3.94426773008 0.0608097970213 0.0111711557576
67.0 3.59280005598 0.099865651164 0.0237068117618 3.95917447095 0.114620055266 0.00963017660923
67.5 3.56782311064 0.0869782877822 0.0253025301771 3.92749936121 0.120834485825 0.0113455017008
68.0 3.576023003 0.0544936355592 0.0244187220654 3.93316272406 0.0743134213269 0.00943334270488
68.5 3.51269635452 0.0766214895061 0.0259484622123 3.90870013263 0.0631691453415 0.0111120679066
69.0 3.48296790576 0.118588210915 0.0251307457465 3.91941269765 0.107433456017 0.0102338033676
69.5 3.47590510175 0.0899727711268 0.0257607512244 4.0058794388 0.118892667642 0.0101931735379
70.0 3.49346493109 0.0634611556538 0.024204861873 3.95364346131 0.0774846670735 0.0097462347125
70.5 3.52801397537 0.0769190499494 0.0249378628782 3.92995174063 0.072838014936 0.0105504126023
71.0 3.52486221062 0.106029459898 0.0233172705673 3.95156648789 0.112286742149 0.0103973661826
71.5 3.57081216973 0.0882712668713 0.024385590467 3.9746851075 0.129841573862 0.00958419562817
72.0 3.60754387734 0.0418174451355 0.0228955929927 3.96666492198 0.0789242935583 0.0095205829094
72.5 3.54350330597 0.0565188509924 0.0243518986878 4.00035700058 0.0678912293803 0.0108321593412
73.0 3.47249259386 0.106992733747 0.0268052812305 3.95909049493 0.115917343052 0.0108787534155
73.5 3.4954415817 0.0931881840403 0.0243231391137 3.97110726351 0.120098518665 0.00951783377502
74.0 3.55907428289 0.0140845937202 0.00515024932929 3.95965548539 0.0348732070798 0.00208575017869
74.5 3.82281162966 0.0115490347666 0.00943617928352 3.6260159986 0.0196213496745 0.0117356675095
75.0 4.3503394092 0.0106506577834 0.0255191696997 3.07350733536 0.0191517221273 0.0225025800902
75.5 4.27380068243 0.0271405534183 0.0391986932816 3.00762329511 0.0453053998525 0.0351834955481
76.0 3.77553022872 0.00822272400565 0.0286748589705 3.32240569117 0.0351778792208 0.0350435299405
76.5 3.61357504528 0.0139760000749 0.0392062479232 3.54644940872 0.0160031262933 0.053131396034
77.0 3.53713214417 0.00946212562026 0.029512870008 3.67847877761 0.0273292855643 0.039074776457
77.5 3.47866774646 0.0207668463125 0.0390720565632 3.84361085844 0.0168421601023 0.0489721751911
78.0 3.55814170833 0.0168546700327 0.0209846458153 4.00059849089 0.000862280717463 0.0272009045192
78.5 3.50220698153 0.00414512090202 0.0303238476421 3.93573770644 0.00520131567315 0.0365358158732
79.0 3.3593359345 0.0113587446299 0.0208309305977 3.91102132038 0.011764622799 0.0241427719941
79.5 3.3470163256 0.00109403168283 0.0307577687232 3.86652582769 7.35723316452e-05 0.0352501049027
80.0 3.44583129616 0.00563213337638 0.0135085999644 3.87100051856 0.0131316525389 0.0188714455188
80.5 3.3787337123 0.00431825075994 0.0105459311705 3.80018232248 0.0105328850427 0.0143569626639
81.0 3.35667129154 0.00550293223937 0.00970158376168 3.79576609688 0.0150958335719 0.0100932375339
81.5 3.4274358146 0.00216275215957 0.0152823614278 3.85717129773 0.0112548390049 0.0186792422095
82.0 3.50303341023 0.00090681041022 0.00907474481571 3.85170072078 0.00514022755866 0.0164763611351
82.5 3.46292771607 0.00322229454146 0.00235245785249 3.84616060981 0.00393726607832 0.010363184428
83.0 3.51920665265 0.000954216558057 0.00625865840939 3.87891140849 0.00813912852227 0.00891709139296
83.5 3.51379856318 0.0069565436037 0.0126486818534 3.9186078572 0.00219776298762 0.016747093805
84.0 3.51946861377 0.0205450884019 0.00782035106716 3.90505350982 0.00519571450881 0.0195786670253
84.5 3.46748529105 0.0196392850748 0.0017067476806 3.85698745007 0.00331303945073 0.0156069505174
85.0 3.32211999705 0.00986323009597 0.00751522726347 3.69026808916 0.0114904085892 0.0154578647554
85.5 3.2580065937 0.00508361692472 0.0178103607763 3.47909993655 0.00659831147397 0.018872998428
86.0 3.36670423412 0.0317816898979 0.0187814003451 3.4962115693 0.0253974943658 0.0245725232617
86.5 3.41621030983 0.0287374782183 0.014186584659 3.49980425353 0.0474814491194 0.0133369596425
87.0 3.33437091059 0.0175267977295 0.0144955255937 3.52628441486 0.00356358952901 0.00946857997318
87.5 3.19501140399 0.03201974304 0.0323050515649 3.4867000103 0.0148362541121 0.0179383591288
88.0 3.2963736555 0.0197416426677 0.0475508888473 3.7613338139 0.0231769867114 0.026017779127
88.5 3.38503435797 0.0381075670577 0.0416466294626 3.76265012695 0.0245408329921 0.0179680241957
89.0 3.26046104857 0.0253397781425 0.0350929576456 3.57626493164 0.00487729160897 0.0133048897759
89.5 3.26716376098 0.00702481532628 0.0307558632781 3.6288321984 8.44572676582e-05 0.020995630185
90.0 3.37976870856 0.0251523062515 0.0273659419055 3.78933499086 0.0220674725738 0.0234033289672
90.5 3.30330693431 0.00799294945602 0.0232807743397 3.69604479948 0.00678083910118 0.0201281745493
91.0 3.22599706187 0.000771701246399 0.0151797940611 3.66750282505 0.0218670913479 0.0114177468042
91.5 3.30920107571 0.0104032139161 0.0239377513116 3.69818485329 0.00325790778243 0.0176981337902
92.0 3.3902538081 0.00239266443146 0.0265383951376 3.71178022399 0.018390962036 0.0258249599089
92.5 3.40076103427 0.0036875132411 0.024623003865 3.63443268173 0.0240983229103 0.0193985841496
93.0 3.34901715327 0.001672681015 0.0161096767839 3.78731864157 0.00683494560182 0.0124186648564
93.5 3.40771773607 0.00115338450984 0.0171853190606 3.77618035579 0.0148936070366 0.0164353307122
94.0 3.47406731782 0.000856168782052 0.0157372595572 3.84569997732 0.00814303882242 0.0249045868598
94.5 3.42031675852 0.00602595132105 0.0124890068399 3.83051904565 0.00799267254231 0.030966248872
95.0 3.40516899086 0.000865514128366 0.00811478511854 3.79713593595 0.0091733826721 0.0216121408035
95.5 3.42342964079 0.00390400731605 0.0137176859009 3.77966191705 0.00297037927188 0.0213830228068
96.0 3.51904341626 0.000512156759387 0.011779621501 3.83251219381 0.0021542069733 0.0202554553888
96.5 3.47502620029 0.0014473957528 0.00610900365554 3.83331535678 0.00113504508958 0.0195247913856
97.0 3.44655090815 0.000846068330486 0.00672707523407 3.81475313134 0.00851188943595 0.0134807717986
97.5 3.44185614463 0.00186308282843 0.01227023157 3.78291304888 0.00269428296536 0.0158474673603
98.0 3.52070965311 0.00129149079078 0.0139152368983 3.83705942737 6.07103196715e-05 0.0192650048027
98.5 3.46345982774 0.000865265451329 0.00731117706228 3.80004068768 0.00315659434933 0.0178338516964
99.0 3.44360916652 0.00216903026442 0.00784652943946 3.77476785113 0.00692175427851 0.0121933751734
99.5 3.46486333282 0.00128861848029 0.0148616694745 3.76324509713 0.00107419910785 0.0163932971051
100.0 3.55066138794 0.00356168009416 0.0137256050408 3.82540493239 0.00159039109055 0.0194683453106
100.5 3.49500327823 0.000173085767225 0.00805860550565 3.82347238605 0.00137885335528 0.0147143591468
101.0 3.46859676552 0.00206408234471 0.00965089056862 3.77753588187 0.00608817041365 0.0122098670621
101.5 3.49095704998 0.00687539223646 0.0151718383249 3.77231684906 0.00217630923105 0.0164735935974
102.0 3.54812612777 0.00316578938902 0.0147349935919 3.83930997696 0.000430393322327 0.0197977475553
102.5 3.53502924827 0.000954344470714 0.00855405353602 3.86176292124 0.00163645928 0.0143810760084
103.0 3.55140422516 0.00582512651581 0.00980270699905 3.96223641475 0.00409858668067 0.0113849133965
103.5 3.58303886723 0.00649721321087 0.016495934827 4.05214730176 0.00392665955614 0.0158052082198
104.0 3.53712918523 0.0221657286086 0.0110186640019 3.89562086833 0.00592774288774 0.0172412255761
104.5 3.43157860565 0.0276523511365 0.00165115245206 3.76165419221 0.0118754489216 0.0116724354777
105.0 3.41647070716 0.00770690516599 0.00772793323722 3.70854606635 0.00637213492533 0.0117027708353
105.5 3.41674173776 0.01883876064 0.0123526609206 3.56772611701 0.00115406600217 0.0113156653442
106.0 3.55582027553 0.0125259982086 0.0145340490478 3.69721462821 0.00270517679244 0.018675217919
106.5 3.50654898416 0.00494478102965 0.00725769025231 3.77248992196 0.00294325128284 0.0166193316396
107.0 3.35417765513 0.0268897866863 0.00615509713011 3.70661528885 0.00151459927116 0.0158450299058
107.5 3.30909581753 0.0282701200691 0.0124673835256 3.7234640612 0.00909054053626 0.0202436716959
108.0 3.47902356463 0.00349514156762 0.0173786768044 3.79341470709 0.00625040152616 0.0217880853842
108.5 3.4705739835 0.00306439408921 0.00474571866345 3.82265842314 0.0354037534435 0.0154618631848
109.0 3.40763265654 0.0116829100049 0.00387629822841 3.83001149032 0.0169431038282 0.012103625808
109.5 3.46009910147 0.00105811498432 0.0122834221911 3.98080957817 0.00292996217795 0.0346035556081
110.0 3.5685077339 0.003062044408 0.0182649278602 4.07536716443 0.000995503606488 0.0594487429332
110.5 3.44779768927 0.00299284591105 0.00782511207529 4.23357806246 0.0117356546219 0.0711748096017
111.0 3.41548598581 0.00431476240354 0.0139887596089 4.08659600605 0.0116410121932 0.0590073741707
111.5 3.43541268335 0.00476919521055 0.0183123677818 3.99728969525 0.0139796705165 0.0394973660959
112.0 3.44719195753 0.0245811001488 0.0170148299153 3.93484990858 0.0101947193173 0.0182096405213
112.5 3.43180116594 0.00226524164164 0.0106052654092 3.7539611118 0.0135416738777 0.0100283551164
113.0 3.40744737931 0.00283899898834 0.0114961982874 3.72890631938 0.00306863148252 0.0136090477513
113.5 3.43835921098 0.00800752429242 0.0190786445997 3.73481778537 0.00343370700559 0.0222359520038
114.0 3.55346423173 0.00149263082184 0.0188555267029 3.78761547098 0.00197978417019 0.0156713944781
114.5 3.46647989951 0.00084165717168 0.011422909624 3.80219864419 0.00789712127066 0.0116204960797
115.0 3.43835511573 0.00821627690055 0.00869867234053 3.79549519389 0.000204098083451 0.0092274065858
115.5 3.38790180126 0.00825586818098 0.0176969661454 3.8106863458 0.00506565272011 0.0184297404119
116.0 3.31610141267 0.00689384553085 0.0149424993554 3.85635755698 9.0785456349e-05 0.0233659228579
116.5 3.33542583722 0.00120298501107 0.023495273767 3.80790613145 0.00483653285693 0.0133434441767
117.0 3.24857002857 0.0207215337281 0.0219496529766 3.83018433735 0.00272459972514 0.0115157533395
117.5 3.28347337932 0.0138576903205 0.0334964831798 3.81221923079 0.0036447361899 0.0171433242263
118.0 3.5128032946 0.0125918161245 0.019473531223 3.87973397952 9.07589329375e-05 0.018635294315
118.5 3.50371351759 0.00342634508053 0.0100183294851 3.81011645004 0.0120076150721 0.0132570825462
119.0 3.3976486667 0.00518552211945 0.00226595303009 3.83274733106 0.010080474381 0.00805770564988
119.5 3.41959920816 0.00526782041103 0.00502659347176 3.85117144313 0.0101041278967 0.0142477274226
120.0 3.54221629561 0.00326214364011 0.000184689286993 3.90101043411 0.00440609771679 0.0205889370058
120.5 3.44604829946 0.0066299129862 0.0134039914214 3.83209104415 0.00534649879888 0.0155023958408
121.0 3.39617419114 0.000125956277948 0.00688574311037 3.84869658579 0.0113843925898 0.00888022415202
121.5 3.40955759236 0.00389979610448 0.00774287550293 3.87088959699 0.00919906940208 0.00705045763189
122.0 3.49080706466 0.00193225778768 0.0019958235287 3.87271229659 0.00566726509139 0.00789285337036
122.5 3.44771288293 0.00441835512124 0.00289132642544 3.80203492454 0.00786472160562 0.0114269838186
123.0 3.4611076526 0.000393083160702 0.0104282445052 3.81092957314 0.0110702631324 0.0124523837408
123.5 3.47199813287 0.00285804343406 0.0137551091838 3.86221421579 0.00682776677497 0.0169112163814
124.0 3.51574201273 0.00423467408346 0.00156257891401 3.88784680053 0.00556564822451 0.00612259941483
124.5 3.44880283223 0.00355719772153 0.0127303016469 3.83578801337 0.00922140034567 0.00993080324727
125.0 3.38845348135 0.00103019087309 0.0200527494688 3.84995097691 0.00650118776931 0.0206488575622
125.5 3.3971149581 0.000962160705174 0.02625678611 3.79261021968 0.0104936332351 0.0238987847523
126.0 3.51170385221 0.00483078792617 0.0432569062828 3.82774441366 0.00637424241313 0.0382018510124
126.5 3.48828420154 0.00444159092719 0.0600831867013 3.78765023823 0.00234190037071 0.0522993950944
127.0 3.43971150253 0.00308958664249 0.068771450315 3.797302129 0.0146408504658 0.0685434256043
127.5 3.48078831757 0.000439232831481 0.0740449991614 3.82784203397 0.0152197498869 0.0718897871075
128.0 3.5624956413 0.000889057019677 0.0603907804862 3.88093693055 0.00546545805837 0.054916765278
128.5 3.53424507685 0.00378438620578 0.0790148548066 3.86579774647 0.00239951871572 0.0690972105704
129.0 3.53958145601 0.000555262598836 0.047897369228 3.88811003012 0.0119572423291 0.0454257594859
129.5 3.57558982118 0.00288753486269 0.0502840943294 3.93220695952 0.00773679505703 0.0508125973823
130.0 3.60304722379 0.000839442307381 0.0240369605132 3.96199853749 0.000432060991242 0.0227687395608
130.5 3.61254985666 0.00109037697653 0.0274001066823 3.90365337157 0.00348560218353 0.0264602799283
131.0 3.68918517215 0.00183907930393 0.0154214281497 3.92354678855 0.0054422874226 0.0154234872206
131.5 3.69744418317 0.00654075852843 0.0146892152878 3.90777397354 2.25932176301e-05 0.0154570482806
132.0 3.65690757035 0.00513611309216 0.0172883877938 3.93812260067 0.0173012552006 0.0116216088346
132.5 3.69688478227 0.00206973315346 0.018664634099 4.05449610764 0.00117285920475 0.0156971155203
133.0 3.66934245989 0.0094712900053 0.0177166771912 3.97317806818 0.0130251741419 0.0215230062372
133.5 3.50877835179 0.0110829813343 0.0238258418767 3.80210279265 0.00347232516264 0.0212488147451
134.0 3.68755096682 0.00838872428216 0.0238548745776 3.88206050679 0.00300488253747 0.0210604677448
134.5 3.68973150127 0.000149938308306 0.033094747709 3.82129721121 0.00646408637822 0.0249937285843
135.0 3.76148269028 0.0287012816701 0.0277686936401 3.76168363295 0.0220523368665 0.027202846016
135.5 3.64896661315 0.0209549869745 0.0412466685169 3.76414907441 0.020530472182 0.0325965370104
136.0 3.38835354575 0.0125939970672 0.036114521164 3.88603122397 0.0077950175396 0.0262656987303
136.5 3.35257670607 0.00242317847848 0.0303820445517 3.85086508447 0.0109690088326 0.023365194285
137.0 3.20679252105 0.042181118765 0.00747243224446 3.92270253749 0.000210353856013 0.0198440700742
137.5 3.08793895177 0.0637569855448 0.000823924588369 3.83254024831 0.00481552931118 0.0236038546197
138.0 3.23772618665 0.0106324388268 0.0117823707349 3.89481909537 0.0145759887715 0.019437992667
138.5 3.66037699138 0.0112488707697 0.0193616341959 3.90846464724 0.0157039176206 0.0148467862677
139.0 3.58460271216 0.0198825211589 0.010706063783 3.96812032203 0.00269608233709 0.0154597537974
139.5 3.50578230746 0.00862304502261 0.00521613363006 3.91248805493 0.00136630303459 0.0156427072198
140.0 3.61575380935 0.0244088244504 0.00373254237816 3.98094061545 0.000669740926793 0.0163570781101
140.5 3.52106741124 0.0340854107521 0.0101272910654 3.93673623673 0.00937636949765 0.0120534016319
141.0 3.41060851539 0.00119331655612 0.0157345332796 3.96030209998 0.0157715745565 0.0138945046709
141.5 3.53343011117 0.00354862010131 0.0115764633133 3.92133701733 0.0111296287696 0.0130921989113
142.0 3.61775556893 0.00226739372808 0.0124376788426 3.97428185703 0.0065550438948 0.0141666663221
142.5 3.58118396295 0.00277753900961 0.0128893468698 3.99339902388 0.00189251850396 0.0102855868537
143.0 3.61039531433 0.00548476638379 0.0147416609886 3.93718813118 0.0142602542618 0.0155946527494
143.5 3.61416532459 0.00418051744862 0.0120728172312 3.94611719728 0.0047391285955 0.0142428506035
144.0 3.65529184477 0.00572086587326 0.012012337233 3.96486253517 0.00292136511903 0.0126210563332
144.5 3.59609369105 0.00328510665303 0.0131756000326 3.94145025632 0.0034820478518 0.0126871404229
145.0 3.56457232508 0.00553447117413 0.0146785707868 3.9623127326 0.00756507058471 0.0140192729065
145.5 3.59392586419 0.00464775984864 0.0123484531671 3.91048319302 0.00188973794159 0.0144288213409
146.0 3.62875767831 0.00566643734277 0.0120243692837 3.97204672051 0.00204250877391 0.0130972042053
146.5 3.61017298844 0.00166588033365 0.0136185793846 3.93555082646 0.000142172218186 0.0134992000446
147.0 3.58502588211 0.014177223656 0.0143451828981 3.9506105486 0.00548167644278 0.0142025195791
147.5 3.57591143335 0.00716088900661 0.0153375301381 3.91833355846 0.000799435545487 0.0143582946276
148.0 3.68521747275 0.0120193626497 0.0120243686545 3.96762365437 0.000367080021869 0.0135061077563
148.5 3.63335311203 0.0047349442413 0.0169733405514 3.92658870816 0.000161858590673 0.0137932218506
149.0 3.58893804644 0.0212111304881 0.0173016364474 3.92558298871 0.00491825349716 0.0144970538411
149.5 3.59828101112 0.0101323571137 0.0168827712129 3.90079967408 0.0003384904553 0.0148807841166
150.0 3.66839392201 0.0100671693752 0.0129000789007 3.96253379092 7.68864078501e-06 0.0136313099849
150.5 3.61871193492 0.000735026434885 0.0177688633148 3.90452623594 0.000203316188856 0.0154087899143
151.0 3.58566604465 0.0183500447523 0.0179535436513 3.92068614374 0.00389969316483 0.0154990106402
151.5 3.59213327831 0.00857700566675 0.0161451962124 3.89232842225 0.00203922812654 0.0157426414184
152.0 3.66532966785 0.00675134461405 0.0129453769664 3.95685337384 0.00020355624687 0.0147858269767
152.5 3.61279825335 0.00176541250327 0.0168005029875 3.90905085838 0.00121126560461 0.0161599865533
153.0 3.55734495256 0.00960836449749 0.0168522554333 3.91963235954 0.00210372140012 0.0165831025616
153.5 3.57520023724 0.00510275365401 0.0169948223725 3.90649122761 0.00437374299355 0.0165489603493
154.0 3.62619957545 0.00510908206743 0.0145083995117 3.99054732947 0.00383102810453 0.0142218204613
154.5 3.60399332749 0.00363595776864 0.0171972338335 3.92800934971 0.00607576181276 0.01610753123
155.0 3.56737228695 0.00800339884068 0.0169020341475 3.85353304548 0.00374937129125 0.0173687114034
155.5 3.51531543456 0.0131917828527 0.0160474859104 3.81769512974 0.0108625906893 0.0172957747102
156.0 3.57329085594 0.00424691080995 0.0146924528183 3.91028542314 0.00470351547549 0.0136172535907
156.5 3.6460312029 0.00354985179859 0.0134386626916 3.9217336822 0.0039027695756 0.013199579942
157.0 3.65053664234 0.00562027959682 0.0166765598915 3.89401616877 0.00360336552427 0.0157529513492
157.5 3.70145339477 0.00527589367535 0.0131360194726 3.88061637067 0.00774358870219 0.0142179522804
158.0 3.63023006229 0.00171140871973 0.015769394021 3.91881620396 0.0118868699541 0.0153476127544
158.5 3.55768806733 0.00458954594761 0.0201544031084 3.99216277813 0.0181295793804 0.0142811466573
159.0 3.43696004852 0.00125590749782 0.0203709377883 3.92563908161 0.0066406583056 0.0162098185984
159.5 3.42964774921 0.00136856004773 0.0186698548691 3.88936276013 0.00143005567908 0.0188656591189
160.0 3.57113025763 0.00136512788135 0.0169219567616 3.90807370538 9.89359435196e-05 0.018872007146
160.5 3.53899393315 0.00411798282492 0.0239853122875 3.83270378286 0.00211810942826 0.0193358667495
161.0 3.46857795695 0.00904515352399 0.0204819744529 3.84384921138 0.00609839065855 0.0220565876366
161.5 3.49296233384 0.00139384825824 0.0180711354996 3.80976605306 0.00830227898467 0.0209868644886
162.0 3.57168679307 0.00574630332632 0.0138312003446 3.93914032155 0.0012591275266 0.0171234396055
162.5 3.49693999785 0.00363907558386 0.0161304038678 3.93594280592 0.00518147431991 0.0145636680582
163.0 3.49067353994 0.00150457969014 0.0160830551284 3.92086372441 0.0101647328169 0.0148713591633
163.5 3.52987562748 0.00135137167249 0.0143389894597 3.95620795257 0.00106778277277 0.0152535602739
164.0 3.57625233328 0.00307602610563 0.0144792369568 3.96786544709 0.00580992887327 0.0150215695129
164.5 3.53649984979 0.00481308519209 0.0150045515886 3.94294786099 0.00194176162581 0.015444379022
165.0 3.52778921588 0.00161466489479 0.015558476042 3.93804474729 0.000734520004202 0.0137677182659
165.5 3.54644074381 0.000589266050999 0.0131739355587 3.91190433897 0.00411141554 0.0161693446049
166.0 3.62997528114 0.00465726994268 0.0140506459316 3.91637765723 0.00121631456992 0.017600925583
166.5 3.56823100923 0.00040730782446 0.0153056234136 3.92849692734 0.00259943641625 0.016643445958
167.0 3.57679476734 0.00109845935785 0.0156336398409 3.91729212066 0.00439326296322 0.0157703976785
167.5 3.59921235805 0.00493048383221 0.0149132371053 3.91371638295 0.00373649579758 0.0166807770598
168.0 3.63327432965 0.00423372820855 0.0148920452044 3.95886121316 0.00236899394373 0.017450628169
168.5 3.62102929195 0.00294391687312 0.0168991229205 3.92082350134 0.000603058186699 0.0168784618075
169.0 3.66416879976 0.00564673171359 0.0173188239659 3.91842126906 0.00420801656053 0.01598845554
169.5 3.65372476004 0.00454278521377 0.015002855726 3.87182154146 0.00869999743019 0.0146493147065
170.0 3.61176760669 0.00353365193376 0.0164736510409 3.92687080893 0.0190351219104 0.0182925911311
170.5 3.60897073637 0.00547933468043 0.0213131711426 3.96637668777 0.0178468842982 0.014826860109
171.0 3.49566193786 0.00729850922587 0.0223752465228 3.89585937997 0.0143051654087 0.0192274929202
171.5 3.53289144069 0.00985029042831 0.0193997822867 3.8550375388 0.00121552886512 0.0206443810401
172.0 3.60087016149 0.00305426648986 0.010544747295 4.00094552901 0.00662599625404 0.0176847775207
172.5 3.51504736324 0.00629442836813 0.000877357067935 3.92704266903 0.0152504371396 0.0235723750712
173.0 3.46213580489 0.0204345758526 0.0101205940415 3.81225773803 0.0116306556259 0.0224805702173
173.5 3.36995401827 0.00291708627447 0.0265454583486 3.83542298351 0.0148674531307 0.0234464531443
174.0 3.49140595003 0.0470225970793 0.0298461093319 3.92677464128 0.00641471482271 0.0177902323263
174.5 3.4554423144 0.0144860008392 0.030560157813 3.90856169442 0.00758618723995 0.015366287258
175.0 3.45402822172 0.0125852909584 0.0220712012945 4.00418642286 0.0140925758114 0.0186842951361
175.5 3.55094379623 0.00525203658916 0.0200454147443 4.05189141407 0.0113264196184 0.0139711764112
176.0 3.60103798773 0.000360758809731 0.0153363685185 3.98252262173 0.0411962817508 0.0179603020671
176.5 3.58972194362 0.00646842192565 0.0138437935278 3.94339479345 0.042245116113 0.0196410776079
177.0 3.59214130692 0.0143511780363 0.0180093739626 3.85353043369 0.0120039861142 0.0228475021091
177.5 3.5594912006 0.00323665339569 0.0149125642958 3.94137867357 0.00294005877214 0.015358148501
178.0 3.64776893745 0.023425781169 0.0140304141156 3.99589469776 0.00271530253949 0.0138057959347
178.5 3.63371190659 0.0025563537797 0.0151786906166 3.96484348997 0.00111912166414 0.0138490952238
179.0 3.5746046081 0.00780764110966 0.0171196686287 3.95604355664 0.00949842783833 0.0138429318813
179.5 3.587692359 0.00411320556088 0.0139496492164 3.9456178942 0.00474785502546 0.0159692511546
180.0 3.62059081833 0.00479593270029 0.0149284220494 3.94512622699 0.00379372218131 0.0170234905781
180.5 3.57652760346 0.00406924939913 0.0154620034527 3.92403106496 0.00144225473095 0.0159458917138
181.0 3.58210779351 0.00623721975744 0.0160372260269 3.91424546916 0.00464616876159 0.0162233738862
181.5 3.54827505989 0.00615596697534 0.0139944797041 3.89326811513 7.29736810654e-05 0.0161347932215
182.0 3.62375314822 0.00541846873071 0.0124775081979 3.97956045544 0.000548539474168 0.0150873119637
182.5 3.60695230992 0.00444902888046 0.0162346218258 3.92566642058 0.000153837708863 0.0150367954707
183.0 3.52512540509 0.0241809372209 0.0185951694872 3.94445763348 0.00404147878623 0.0155533695489
183.5 3.59656570707 0.00499721849341 0.0160486634042 3.9148600224 0.00318762352789 0.0154783984293
184.0 3.64017050394 0.00263132869383 0.0137806350605 3.96096682746 0.000824910676263 0.0150926490778
184.5 3.59048043245 0.00574240654585 0.0167246750289 3.92005531686 0.0002869323005 0.0160297588149
185.0 3.58183576694 0.00510401892317 0.0153903066943 3.90811041081 0.00351999197333 0.0161933745353
185.5 3.57629337279 0.00516116512606 0.0153684220595 3.902116311 0.00223116923571 0.0153888945579
186.0 3.64325316928 0.00471084967045 0.01405842234 3.951024262 0.000650039032067 0.0142850880421
186.5 3.59420905161 0.00389257996207 0.0171761791726 3.91950258265 0.0005204188241 0.0153683866784
187.0 3.55892691481 0.00684550592293 0.0173189645533 3.90961357126 0.00286998483941 0.0161154156369
187.5 3.56279850728 0.00766689217764 0.0162775511653 3.89916181469 0.00329696957652 0.0150144832894
188.0 3.62594973399 0.0020203393737 0.0141650503248 3.94614939832 0.000336957213703 0.01488248754
188.5 3.5880124303 0.0025704629468 0.0175656089837 3.88960352084 0.000466332732558 0.0164919951056
189.0 3.53082501763 0.00763952504803 0.0170412321318 3.87611034389 0.00196093726414 0.0171291126394
189.5 3.51476420501 0.0074079011213 0.014988007772 3.85006108215 0.00469003832052 0.0160323344747
190.0 3.61597635222 0.00173800932816 0.0133854063411 3.93523069625 0.00175079979729 0.0154924324933
190.5 3.59997177163 0.00148521610975 0.015097936176 3.91601441138 0.00398877429909 0.0154089140662
191.0 3.56753478974 0.00522625258636 0.0159348031988 3.91913528947 0.0020279819869 0.016119155338
191.5 3.60913743319 0.0074698671132 0.0146354199297 3.95429620266 0.00447701966756 0.0144437939789
192.0 3.61083103605 0.00444647335404 0.015693407989 3.95446765366 0.0025877134037 0.0150232773447
192.5 3.56798830664 0.00607375954659 0.0174578911102 3.88915195529 0.00115252556135 0.0162047891951
193.0 3.51922874977 0.00624517250419 0.0181385176399 3.85679127779 0.000649778354418 0.0162725344879
193.5 3.48853591869 0.00729035772732 0.0155798631063 3.81411574619 0.00293556773178 0.01509600654
194.0 3.62555642681 0.00234536377201 0.0144130531286 3.90846336988 0.00111481376182 0.0153150142444
194.5 3.61222103092 0.0028441223928 0.0151402249516 3.90479840772 0.00578653055903 0.0145690996066
195.0 3.56911672548 0.00524679392101 0.016184060543 3.91891324885 0.00287780800941 0.0161683065611
195.5 3.60640446579 0.007209119172 0.0146541891262 3.95339795329 0.00224619597699 0.0143039444332
196.0 3.60456143071 0.00378324035016 0.015078752987 3.94901501854 0.00212266224227 0.0150814791151
196.5 3.56209602763 0.00518111794974 0.0169544048003 3.88466521772 0.000478580732866 0.01649468157
197.0 3.52923556987 0.00551704704927 0.0163839395641 3.86158745182 0.000120775100497 0.0174382632901
197.5 3.51014356641 0.00636578540398 0.0142838574438 3.82273701203 0.00193605076475 0.0160025112404
198.0 3.62832854754 0.00317025130365 0.0132300303232 3.92037570756 0.00151006560377 0.0158818576247
198.5 3.60790919366 0.00258254419583 0.0151304422995 3.90090770375 0.00585503804394 0.0142943579813
199.0 3.5638937379 0.00478460870745 0.0156604106171 3.91533380194 0.00423054724435 0.0158291207125
199.5 3.59712113725 0.0065594850932 0.0153778041197 3.9456356822 0.000392344267499 0.0149069258398
200.0 3.61410480974 0.00225917881706 0.0145431230723 3.94910674157 0.00181436083041 0.0142147622122
200.5 3.5612948087 0.00379631724965 0.01581021665 3.88843588636 0.00048338670352 0.01596049471
201.0 3.53605018472 0.00529024550344 0.0158649553742 3.87516398128 0.000452068827756 0.0161580781366
201.5 3.53605018472 0.00529024550344 0.0158649553742 3.87516398128 0.000452068827756 0.0161580781366
202.0 3.53605018472 0.00529024550344 0.0158649553742 3.87516398128 0.000452068827756 0.0161580781366
202.5 3.53605018472 0.00529024550344 0.0158649553742 3.87516398128 0.000452068827756 0.0161580781366
203.0 3.53605018472 0.00529024550344 0.0158649553742 3.87516398128 0.000452068827756 0.0161580781366


==> fig/tikz_data/sparse_forest.txt <==
x y z roll pitch yaw
49.5773 0.301034 0 0 -0 0
21 -11.0 0 0 -0 0
16 3.58874 0 0 -0 0
16 -8.0 0 0 -0 0
8 -14.0 0 0 -0 0
5.46373 -8.0 0 0 -0 0
11.475 -2.0 0 0 -0 0
7.55652 9.0 0 0 -0 0
0 9.0 0 0 -0 0
-4 -0.0 0 0 -0 0
-0.552184 -9.0 0 0 -0 0
-11 8.0 0 0 -0 0
-7 8.0 0 0 -0 0
0 4.0 0 0 -0 0
14 3.0 0 0 -0 0
19 16.0 0 0 -0 0
10.4078 20.0 0 0 -0 0
0.545195 18.0 0 0 -0 0
8 15.0 0 0 -0 0
22 9.0 0 0 -0 0
29.4742 -4.57236 0 0 -0 0
-15 -16.5057 0 0 -0 0
-3 -17.5925 0 0 -0 0
-12 -7.0 0 0 -0 0
-8 -12.4308 0 0 -0 0
-12 2.53653 0 0 -0 0
-16.5214 -2.0 0 0 -0 0
-7 -6.0 0 0 -0 0
-18 10.5651 0 0 -0 0
-11 12.5514 0 0 -0 0
-8.48724 22.0 0 0 -0 0
-4 17.4107 0 0 -0 0
4.42535 24.0 0 0 -0 0
20 26.0 0 0 -0 0
17.5767 16.0 0 0 -0 0
15.5655 9.0 0 0 -0 0
30 4.0 0 0 -0 0
23 -3.44165 0 0 -0 0
34 -19.0 0 0 -0 0
30 -12.0 0 0 -0 0
24 -19.0 0 0 -0 0
17 -21.0 0 0 -0 0
16 -15.5873 0 0 -0 0
7 -24.0 0 0 -0 0
4 -17.0 0 0 -0 0
5 3.0 0 0 -0 0
6 -4.0 0 0 -0 0
26 16.5142 0 0 -0 0
24 4.0 0 0 -0 0
16 26.0 0 0 -0 0
24 23.0 0 0 -0 0
9.50781 28.0 0 0 -0 0
0.445042 28.0 0 0 -0 0
-8 27.4214 0 0 -0 0
-2 23.0 0 0 -0 0
-19 22.0 0 0 -0 0
-13 17.4418 0 0 -0 0
-20 5.0 0 0 -0 0
-23.4299 -6.0 0 0 -0 0
-17.5256 -11.0 0 0 -0 0
-5 -21.0 0 0 -0 0
-9 -26.0 0 0 -0 0
1 -28.0 0 0 -0 0
17 -28.0 0 0 -0 0
12 -24.0 0 0 -0 0
26 -26.0 0 0 -0 0
32 -25.0 0 0 -0 0
25 -10.0 0 0 -0 0
36 -8.0 0 0 -0 0
36 -0.0 0 0 -0 0
36 9.0 0 0 -0 0
35 18.0 0 0 -0 0
31 24.0 0 0 -0 0
31 11.0 0 0 -0 0
-16 26.5229 0 0 -0 0
-25 20.0 0 0 -0 0
-21 14.5824 0 0 -0 0
-27 9.0 0 0 -0 0
-23 -1.55878 0 0 -0 0
-29 2.50455 0 0 -0 0
-28 -15.0 0 0 -0 0
-23.4078 -14.0 0 0 -0 0
-20 -24.0 0 0 -0 0
-16 -24.0 0 0 -0 0
-31 -5.0 0 0 -0 0
-15 -31.472 0 0 -0 0
-4.50325 -35.0 0 0 -0 0
8 -33.0 0 0 -0 0
14 -34.0 0 0 -0 0
23 -34.0 0 0 -0 0
30.4109 -33.0 0 0 -0 0


==> fig/tikz_data/top_view_cin2.txt <==
x y
8.7326 -30.998
8.7322 -30.947
8.7321 -30.894
8.732 -30.846
8.7321 -30.793
8.7324 -30.738
8.7326 -30.69
8.7325 -30.627
8.7326 -30.574
8.7327 -30.514
8.7331 -30.463
8.7334 -30.401
8.734 -30.346
8.7343 -30.288
8.7342 -30.239
8.7336 -30.172
8.7329 -30.129
8.7321 -30.077
8.7306 -30.024
8.7287 -29.966
8.7261 -29.919
8.7231 -29.863
8.7202 -29.82
8.7177 -29.764
8.7152 -29.715
8.7128 -29.665
8.7109 -29.622
8.7096 -29.572
8.7083 -29.522
8.7069 -29.467
8.7059 -29.419
8.7056 -29.363
8.7053 -29.313
8.705 -29.255
8.7042 -29.204
8.7033 -29.146
8.7029 -29.087
8.703 -29.025
8.7029 -28.971
8.7028 -28.912
8.7024 -28.859
8.7019 -28.807
8.7018 -28.75
8.7023 -28.698
8.7027 -28.64
8.703 -28.582
8.7036 -28.53
8.7046 -28.478
8.7051 -28.424
8.7054 -28.369
8.7058 -28.319
8.7066 -28.267
8.7069 -28.217
8.7066 -28.171
8.7058 -28.121
8.7046 -28.069
8.7037 -28.022
8.7032 -27.973
8.7026 -27.926
8.7018 -27.872
8.7012 -27.8
8.7009 -27.753
8.701 -27.697
8.7014 -27.645
8.7021 -27.589
8.7028 -27.534
8.7038 -27.476
8.705 -27.425
8.7059 -27.365
8.7069 -27.312
8.7078 -27.253
8.7089 -27.2
8.7093 -27.142
8.7092 -27.089
8.709 -27.031
8.7088 -26.979
8.7082 -26.924
8.7073 -26.871
8.706 -26.815
8.7044 -26.765
8.7031 -26.712
8.7021 -26.663
8.7012 -26.611
8.7004 -26.565
8.6999 -26.513
8.6997 -26.467
8.7 -26.413
8.7007 -26.364
8.7014 -26.307
8.7021 -26.256
8.7028 -26.198
8.7036 -26.145
8.7047 -26.086
8.706 -26.032
8.7072 -25.971
8.7081 -25.917
8.7086 -25.857
8.7085 -25.803
8.7083 -25.741
8.7077 -25.687
8.7068 -25.628
8.7055 -25.574
8.7038 -25.516
8.7017 -25.463
8.6998 -25.404
8.698 -25.352
8.6959 -25.295
8.6932 -25.243
8.6914 -25.189
8.6893 -25.138
8.6879 -25.081
8.6868 -25.031
8.686 -24.976
8.6856 -24.927
8.6855 -24.873
8.6857 -24.823
8.6862 -24.768
8.6869 -24.718
8.6878 -24.659
8.6887 -24.607
8.6894 -24.547
8.6899 -24.494
8.6902 -24.432
8.6906 -24.375
8.6909 -24.314
8.6911 -24.262
8.6914 -24.202
8.6915 -24.146
8.6915 -24.087
8.6914 -24.034
8.6913 -23.977
8.6911 -23.924
8.6906 -23.868
8.6896 -23.814
8.6887 -23.757
8.6878 -23.703
8.6869 -23.645
8.6861 -23.593
8.6856 -23.536
8.6852 -23.485
8.6849 -23.43
8.6847 -23.38
8.6852 -23.327
8.6861 -23.277
8.6868 -23.223
8.6875 -23.173
8.688 -23.118
8.6883 -23.066
8.6888 -23.011
8.6892 -22.956
8.6895 -22.897
8.6896 -22.843
8.6897 -22.783
8.6899 -22.727
8.6899 -22.669
8.6896 -22.611
8.6893 -22.55
8.6885 -22.495
8.6878 -22.435
8.6868 -22.381
8.6855 -22.323
8.6839 -22.27
8.6824 -22.213
8.6808 -22.16
8.6795 -22.105
8.6782 -22.055
8.6771 -22.001
8.676 -21.953
8.675 -21.901
8.6742 -21.853
8.6735 -21.8
8.6728 -21.752
8.6723 -21.699
8.672 -21.649
8.672 -21.593
8.6722 -21.541
8.6725 -21.483
8.6729 -21.428
8.6733 -21.367
8.6739 -21.312
8.6744 -21.249
8.6749 -21.192
8.6751 -21.13
8.6751 -21.075
8.675 -21.013
8.6748 -20.957
8.6743 -20.897
8.6736 -20.843
8.6728 -20.788
8.6719 -20.733
8.6711 -20.674
8.6702 -20.621
8.6694 -20.564
8.6685 -20.512
8.6677 -20.457
8.6668 -20.408
8.666 -20.353
8.6652 -20.304
8.6642 -20.252
8.6629 -20.204
8.6618 -20.151
8.6609 -20.102
8.6599 -20.047
8.6584 -19.995
8.6574 -19.938
8.6566 -19.884
8.656 -19.824
8.6557 -19.768
8.6556 -19.706
8.6558 -19.65
8.6559 -19.588
8.6562 -19.533
8.6568 -19.473
8.658 -19.419
8.6591 -19.362
8.6602 -19.309
8.661 -19.253
8.6616 -19.201
8.6619 -19.144
8.6621 -19.091
8.6615 -19.034
8.6602 -18.98
8.6588 -18.923
8.6574 -18.869
8.656 -18.816
8.6546 -18.763
8.6533 -18.706
8.6523 -18.657
8.6516 -18.602
8.651 -18.554
8.651 -18.501
8.6513 -18.453
8.6518 -18.401
8.6524 -18.353
8.653 -18.3
8.6536 -18.25
8.6542 -18.195
8.6547 -18.142
8.6556 -18.083
8.6566 -18.028
8.6574 -17.969
8.6581 -17.909
8.6584 -17.846
8.6585 -17.788
8.6583 -17.726
8.6578 -17.669
8.6571 -17.608
8.6561 -17.553
8.6551 -17.495
8.6536 -17.441
8.6522 -17.385
8.6505 -17.334
8.6491 -17.281
8.6475 -17.232
8.6465 -17.18
8.6457 -17.133
8.6452 -17.081
8.6447 -17.034
8.6445 -16.982
8.6443 -16.929
8.6442 -16.872
8.6442 -16.82
8.6442 -16.762
8.6443 -16.708
8.6444 -16.65
8.6444 -16.593
8.6447 -16.533
8.6452 -16.477
8.6458 -16.416
8.6464 -16.36
8.6468 -16.3
8.6469 -16.243
8.647 -16.183
8.6468 -16.131
8.6465 -16.071
8.646 -16.016
8.6451 -15.955
8.6437 -15.901
8.6423 -15.843
8.6407 -15.79
8.6392 -15.734
8.6381 -15.683
8.637 -15.631
8.6359 -15.58
8.635 -15.527
8.6344 -15.474
8.634 -15.426
8.634 -15.376
8.634 -15.321
8.634 -15.271
8.6341 -15.215
8.6345 -15.163
8.6353 -15.105
8.636 -15.05
8.6366 -14.99
8.6369 -14.938
8.6374 -14.875
8.6377 -14.819
8.638 -14.758
8.6378 -14.703
8.6372 -14.643
8.6359 -14.589
8.6345 -14.53
8.6327 -14.472
8.6312 -14.416
8.6295 -14.362
8.6279 -14.305
8.6262 -14.252
8.6246 -14.197
8.6231 -14.146
8.622 -14.091
8.6212 -14.038
8.6205 -13.991
8.6198 -13.941
8.6196 -13.888
8.62 -13.839
8.6205 -13.786
8.6209 -13.736
8.6214 -13.683
8.622 -13.628
8.6225 -13.57
8.6227 -13.516
8.6232 -13.456
8.6239 -13.4
8.6243 -13.339
8.6244 -13.283
8.6245 -13.223
8.6246 -13.166
8.6245 -13.105
8.624 -13.049
8.6238 -12.989
8.6233 -12.937
8.6227 -12.875
8.6218 -12.82
8.6209 -12.761
8.6203 -12.707
8.6195 -12.65
8.6187 -12.6
8.618 -12.543
8.6177 -12.492
8.6173 -12.437
8.6167 -12.387
8.6162 -12.334
8.6159 -12.284
8.6154 -12.229
8.6146 -12.178
8.6143 -12.122
8.6143 -12.069
8.6142 -12.01
8.6138 -11.954
8.614 -11.894
8.6148 -11.836
8.6154 -11.773
8.6156 -11.715
8.6162 -11.653
8.6173 -11.595
8.6179 -11.533
8.618 -11.476
8.6182 -11.416
8.6184 -11.36
8.6183 -11.3
8.6176 -11.246
8.6172 -11.187
8.617 -11.133
8.6171 -11.075
8.6171 -11.022
8.6167 -10.966
8.6159 -10.916
8.6152 -10.861
8.6142 -10.811
8.613 -10.757
8.6114 -10.708
8.6101 -10.654
8.6089 -10.604
8.6078 -10.55
8.6065 -10.498
8.6055 -10.442
8.605 -10.388
8.6044 -10.328
8.6038 -10.272
8.6036 -10.21
8.604 -10.152
8.6043 -10.09
8.6043 -10.032
8.6045 -9.9702
8.605 -9.9124
8.6054 -9.8498
8.6055 -9.7975
8.6054 -9.7318
8.6048 -9.6745
8.6042 -9.6176
8.6034 -9.559
8.6024 -9.4987
8.6012 -9.4448
8.5996 -9.3874
8.5977 -9.3357
8.5957 -9.2806
8.5938 -9.2312
8.5918 -9.1784
8.5898 -9.1303
8.5882 -9.0781
8.587 -9.0312
8.5862 -8.9779
8.5854 -8.931
8.5849 -8.8755
8.5845 -8.8207
8.5843 -8.7622
8.5843 -8.7076
8.5846 -8.6475
8.5851 -8.5922
8.5857 -8.5299
8.5865 -8.4732
8.5871 -8.4122
8.5876 -8.3567
8.5881 -8.297
8.5887 -8.2441
8.5889 -8.1834
8.589 -8.1342
8.5891 -8.0733
8.5891 -8.0196
8.5888 -7.9629
8.5883 -7.9144
8.5878 -7.856
8.5874 -7.8061
8.5865 -7.7532
8.5851 -7.705
8.5838 -7.653
8.5829 -7.6066
8.5821 -7.5584
8.5815 -7.5112
8.5812 -7.4607
8.5812 -7.4131
8.5814 -7.3622
8.5816 -7.3121
8.5817 -7.2546
8.582 -7.2043
8.5823 -7.1428
8.5829 -7.0891
8.5829 -7.0296
8.5824 -6.9733
8.5818 -6.913
8.5816 -6.8609
8.5811 -6.7991
8.5804 -6.7452
8.5798 -6.6876
8.5796 -6.6346
8.5789 -6.5795
8.5769 -6.5264
8.5758 -6.4721
8.5747 -6.4199
8.5732 -6.3641
8.5713 -6.3142
8.5698 -6.2606
8.5688 -6.2115
8.5677 -6.1584
8.5665 -6.1106
8.5658 -6.0586
8.5659 -6.01
8.5652 -5.9564
8.564 -5.9068
8.5632 -5.8521
8.5632 -5.8004
8.5629 -5.7434
8.5622 -5.6946
8.5622 -5.6356
8.5627 -5.5823
8.5628 -5.5247
8.563 -5.4724
8.5635 -5.4157
8.5647 -5.363
8.5653 -5.3056
8.5657 -5.2538
8.5662 -5.199
8.5673 -5.1458
8.5675 -5.0888
8.5669 -5.0378
8.5665 -4.985
8.5666 -4.9318
8.5659 -4.8754
8.5644 -4.8254
8.5633 -4.7717
8.5629 -4.7241
8.5624 -4.6693
8.5619 -4.6213
8.562 -4.5695
8.5627 -4.5214
8.563 -4.4684
8.563 -4.4221
8.5627 -4.365
8.5623 -4.3182
8.5623 -4.2619
8.563 -4.2102
8.5632 -4.1532
8.5632 -4.1024
8.5636 -4.0444
8.5646 -3.9885
8.5649 -3.9284
8.5649 -3.8766
8.5651 -3.8151
8.5658 -3.7636
8.5662 -3.7018
8.5661 -3.6473
8.5664 -3.5869
8.5672 -3.533
8.5675 -3.475
8.5674 -3.4215
8.567 -3.3637
8.5657 -3.3114
8.5651 -3.2555
8.565 -3.2043
8.5644 -3.1494
8.5634 -3.1
8.5627 -3.047
8.5627 -2.9982
8.5623 -2.945
8.562 -2.8959
8.5616 -2.842
8.5613 -2.7914
8.5614 -2.7355
8.5621 -2.6834
8.563 -2.6261
8.5639 -2.5722
8.5649 -2.5131
8.5662 -2.4587
8.5676 -2.3995
8.5695 -2.3445
8.5711 -2.2849
8.5726 -2.2311
8.5734 -2.1745
8.5738 -2.1199
8.5742 -2.0619
8.5748 -2.0106
8.5748 -1.9535
8.5749 -1.9045
8.5747 -1.8453
8.5745 -1.7933
8.5747 -1.7398
8.5754 -1.6865
8.576 -1.6308
8.5767 -1.5821
8.5776 -1.5307
8.5792 -1.4804
8.5803 -1.4281
8.5814 -1.3816
8.5828 -1.3328
8.5846 -1.2866
8.5857 -1.2358
8.5869 -1.1905
8.5879 -1.1413
8.5896 -1.095
8.5911 -1.044
8.5928 -0.99746
8.5946 -0.94671
8.5968 -0.902
8.5992 -0.84804
8.6021 -0.80307
8.605 -0.75247
8.6083 -0.70849
8.6114 -0.6646
8.615 -0.61912
8.6181 -0.57275
8.6216 -0.53168
8.6247 -0.4905
8.6284 -0.44979
8.6315 -0.40757
8.6345 -0.37134
8.637 -0.33339
8.6396 -0.30059
8.6426 -0.26571
8.6458 -0.23365
8.6486 -0.19928
8.6514 -0.16919
8.6544 -0.13636
8.6574 -0.1053
8.6602 -0.071131
8.6629 -0.041133
8.6654 -0.0085984
8.6685 0.022228
8.6709 0.055969
8.6734 0.085688
8.6759 0.11731
8.6787 0.14353
8.681 0.17396
8.6833 0.20046
8.6849 0.22906
8.6864 0.25365
8.6877 0.27973
8.6889 0.30381
8.6901 0.32908
8.692 0.35019
8.6937 0.37265
8.6954 0.39251
8.6974 0.41591
8.6999 0.43425
8.7023 0.45287
8.7045 0.46989
8.7073 0.4879
8.7105 0.50144
8.713 0.51533
8.7159 0.52855
8.7183 0.54314
8.7207 0.55446
8.7226 0.56658
8.7245 0.57862
8.7262 0.59213
8.728 0.6019
8.7294 0.61227
8.7307 0.62274
8.7319 0.63462
8.7333 0.64308
8.7342 0.65203
8.7358 0.66112
8.7369 0.67132
8.7382 0.67705
8.7397 0.68388
8.7411 0.69058
8.7425 0.69817
8.7445 0.70176
8.7462 0.70528
8.7483 0.70941
8.7503 0.71439
8.7527 0.71627
8.7545 0.71785
8.7568 0.71788
8.7588 0.71733
8.7612 0.71897
8.7628 0.72205
8.7641 0.72329
8.7652 0.72526
8.7668 0.72873
8.768 0.73366
8.7688 0.73707
8.7698 0.74117
8.7715 0.74608
8.7726 0.75184
8.7737 0.75536
8.7749 0.75872
8.7769 0.76262
8.7783 0.76688
8.7799 0.76907
8.7816 0.77027
8.7841 0.77221
8.7862 0.77385
8.7883 0.77334
8.7905 0.77258
8.7936 0.7727
8.7961 0.77266
8.7987 0.77093
8.8013 0.7687
8.8047 0.765
8.8071 0.76133
8.8092 0.75899
8.8113 0.75727
8.8141 0.75526
8.8151 0.75341
8.8164 0.7513
8.8174 0.74967
8.819 0.74917
8.8197 0.74942
8.8199 0.74911
8.8191 0.74897
8.8176 0.74971
8.8161 0.75086
8.8147 0.75151
8.8123 0.75214
8.809 0.75343
8.8052 0.75451
8.8014 0.75443
8.7969 0.75374
8.7904 0.7519
8.7843 0.74978
8.7778 0.748
8.7706 0.74694
8.7615 0.74486
8.7525 0.74268
8.7424 0.74127
8.7319 0.74007
8.719 0.73856
8.7045 0.73696
8.6891 0.73618
8.6731 0.73556
8.9457 0.7344
8.9405 0.73308
8.9359 0.73144
8.9314 0.72989
8.9277 0.72908
8.9242 0.72861
8.9204 0.72818
8.9163 0.72792
8.9129 0.72828
8.9095 0.72898
8.9049 0.72992
8.8998 0.731
8.8956 0.73237
8.8913 0.73381
8.8863 0.73472
8.8808 0.73542
8.8748 0.73559
8.8693 0.73567
8.8646 0.73584
8.8604 0.73601
8.8563 0.73562
8.8523 0.73503
8.8494 0.73465
8.8468 0.73428
8.8444 0.7335
8.8416 0.7328
8.8383 0.73178
8.8343 0.73079
8.8318 0.72995
8.8295 0.72933
8.827 0.72816
8.8239 0.72681
8.8208 0.72527
8.8173 0.72406
8.8149 0.72235
8.8128 0.72093
8.8103 0.71876
8.8072 0.71636
8.8042 0.71383
8.801 0.71095
8.7984 0.70778
8.7963 0.70416
8.7939 0.70043
8.7915 0.69539
8.79 0.69146
8.7887 0.68645
8.787 0.68099
8.7853 0.6745
8.7841 0.66836
8.7834 0.6616
8.7822 0.65471
8.781 0.64652
8.7801 0.63892
8.7793 0.62983
8.7779 0.62146
8.7761 0.61086
8.7746 0.60136
8.773 0.59035
8.7713 0.58084
8.769 0.56817
8.7672 0.55724
8.7652 0.54482
8.7626 0.53202
8.7598 0.51764
8.7575 0.50575
8.7546 0.48979
8.7523 0.47623
8.7497 0.45971
8.7475 0.4449
8.745 0.42772
8.7433 0.41209
8.741 0.39176
8.7391 0.37383
8.7367 0.3537
8.7347 0.33573
8.7321 0.314
8.7303 0.29461
8.7281 0.27213
8.7261 0.25227
8.7235 0.2301
8.7211 0.20978
8.7182 0.18689
8.7154 0.1656
8.712 0.14179
8.7089 0.12073
8.7051 0.097635
8.7019 0.077913
8.6978 0.054057
8.6943 0.033984
8.6903 0.012068
8.6867 -0.0083593
8.6826 -0.031413
8.679 -0.052059
8.6748 -0.075408
8.671 -0.097454
8.6667 -0.12261
8.6629 -0.14493
8.6587 -0.17104
8.6547 -0.19532
8.6505 -0.22276
8.6467 -0.24735
8.6428 -0.27482
8.6392 -0.30003
8.6352 -0.32829
8.6318 -0.35369
8.6281 -0.38288
8.625 -0.40835
8.6218 -0.43637
8.6187 -0.4613
8.6154 -0.48899
8.6126 -0.51345
8.6097 -0.53995
8.6068 -0.56397
8.6037 -0.59096
8.6011 -0.61417
8.5984 -0.6398
8.5957 -0.66361
8.5925 -0.68835
8.5899 -0.71156
8.5872 -0.7375
8.5839 -0.76031
8.5802 -0.78804
8.577 -0.81263
8.5733 -0.84431
8.5699 -0.8646
8.5654 -0.89494
8.5618 -0.9215
8.5584 -0.95115
8.5555 -0.97623
8.5525 -1.0077
8.5502 -1.0349
8.548 -1.0648
8.5451 -1.0915
8.5419 -1.1222
8.5393 -1.1492
8.5369 -1.1791
8.5337 -1.2056
8.5304 -1.2342
8.5276 -1.2609
8.5251 -1.2885
8.5214 -1.3155
8.5176 -1.3444
8.5145 -1.3697
8.5119 -1.3961
8.5082 -1.4211
8.5046 -1.4477
8.5019 -1.4701
8.4994 -1.4969
8.496 -1.5198
8.4925 -1.5466
8.4898 -1.5706
8.4876 -1.5979
8.4841 -1.6248
8.4808 -1.6496
8.4783 -1.6748
8.4763 -1.7036
8.4732 -1.7293
8.4699 -1.7584
8.4659 -1.7844
8.462 -1.8139
8.4593 -1.8387
8.457 -1.8703
8.454 -1.8971
8.4513 -1.9269
8.4496 -1.9536
8.4485 -1.9838
8.4469 -2.0105
8.4456 -2.0404
8.445 -2.0663
8.4447 -2.0972
8.4438 -2.1234
8.4426 -2.1522
8.4402 -2.1778
8.4375 -2.2037
8.4348 -2.2303
8.4318 -2.2582
8.4276 -2.2833
8.4224 -2.312
8.4175 -2.338
8.4116 -2.3684
8.4046 -2.397
8.396 -2.4299
8.3879 -2.4603
8.3786 -2.4939
8.3682 -2.5256
8.3561 -2.5601
8.3438 -2.5917
8.3303 -2.6258
8.3169 -2.6589
8.302 -2.6952
8.2878 -2.7282
8.2705 -2.7672
8.2571 -2.7967
8.2392 -2.8342
8.222 -2.8687
8.2029 -2.9052
8.1853 -2.9378
8.1646 -2.9742
8.1453 -3.0061
8.1238 -3.0397
8.1005 -3.0725
8.0743 -3.1074
8.0501 -3.1383
8.0227 -3.1718
7.9954 -3.2044
7.9645 -3.2401
7.9338 -3.2742
7.898 -3.3127
7.8652 -3.3471
7.8274 -3.386
7.7912 -3.4229
7.75 -3.4642
7.7114 -3.5028
7.6687 -3.5444
7.6299 -3.5814
7.5861 -3.6221
7.544 -3.6614
7.4997 -3.7019
7.4566 -3.74
7.4091 -3.7804
7.3644 -3.818
7.3139 -3.8589
7.2681 -3.8948
7.2175 -3.9327
7.168 -3.969
7.1137 -4.0075
7.0634 -4.042
7.0078 -4.0787
6.9547 -4.1136
6.8956 -4.1513
6.8409 -4.185
6.7846 -4.2192
6.7304 -4.2525
6.6723 -4.288
6.6183 -4.3207
6.563 -4.3538
6.5056 -4.3882
6.4453 -4.4239
6.3869 -4.4582
6.3224 -4.4955
6.261 -4.5305
6.1944 -4.5679
6.1292 -4.6041
6.0598 -4.6419
5.9925 -4.6777
5.9195 -4.716
5.8551 -4.7493
5.7789 -4.7882
5.7121 -4.8219
5.6349 -4.8605
5.566 -4.8945
5.4904 -4.9314
5.4216 -4.9647
5.349 -4.9995
5.2787 -5.0329
5.2084 -5.0659
5.1376 -5.0974
5.059 -5.1316
4.9916 -5.1604
4.9174 -5.1919
4.8487 -5.2192
4.7734 -5.249
4.7096 -5.2744
4.6366 -5.3039
4.5676 -5.3306
4.4932 -5.3596
4.428 -5.3857
4.3485 -5.4183
4.2753 -5.4466
4.1944 -5.4764
4.1203 -5.5047
4.0394 -5.5362
3.9567 -5.5666
3.8714 -5.5978
3.7934 -5.6271
3.7109 -5.6586
3.6377 -5.6852
3.5514 -5.7169
3.4756 -5.7434
3.3952 -5.7721
3.3162 -5.8011
3.2316 -5.8325
3.1549 -5.8587
3.0773 -5.8846
2.9936 -5.9106
2.9078 -5.9365
2.831 -5.9601
2.7467 -5.9865
2.6719 -6.0073
2.589 -6.0303
2.5138 -6.0493
2.432 -6.0707
2.3604 -6.0908
2.284 -6.1135
2.2119 -6.1332
2.1344 -6.1544
2.0626 -6.1716
1.9828 -6.1916
1.9132 -6.21
1.8297 -6.2335
1.7545 -6.251
1.6695 -6.2709
1.5924 -6.2858
1.5082 -6.303
1.4256 -6.3212
1.3361 -6.3425
1.2503 -6.3604
1.1588 -6.3802
1.0769 -6.3992
0.98791 -6.4212
0.9078 -6.4388
0.8205 -6.4581
0.74377 -6.4732
0.65994 -6.4905
0.58687 -6.5066
0.51079 -6.5243
0.43742 -6.538
0.35939 -6.5526
0.29112 -6.5663
0.21549 -6.5821
0.14738 -6.5917
0.070604 -6.6018
0.0002138 -6.6066
-0.079816 -6.6126
-0.15299 -6.6193
-0.23606 -6.6286
-0.3094 -6.6332
-0.39744 -6.6396
-0.47589 -6.6423
-0.55754 -6.6465
-0.64094 -6.6532
-0.72984 -6.6625
-0.80884 -6.6685
-0.89626 -6.6765
-0.97383 -6.6854
-1.059 -6.6972
-1.1334 -6.705
-1.2149 -6.7142
-1.2796 -6.7229
-1.3636 -6.7347
-1.432 -6.7414
-1.509 -6.7486
-1.5765 -6.7557
-1.6512 -6.7638
-1.7165 -6.7663
-1.7887 -6.7684
-1.8527 -6.7709
-1.9241 -6.7741
-1.987 -6.7716
-2.0557 -6.7686
-2.1207 -6.7667
-2.193 -6.7659
-2.258 -6.7601
-2.3316 -6.754
-2.3988 -6.7499
-2.475 -6.7473
-2.5434 -6.7406
-2.617 -6.7342
-2.6895 -6.73
-2.7682 -6.7276
-2.8361 -6.7222
-2.9105 -6.7173
-2.9821 -6.7146
-3.0589 -6.7135
-3.1267 -6.7091
-3.196 -6.7035
-3.2573 -6.7007
-3.3344 -6.6984
-3.3976 -6.6923
-3.4661 -6.6857
-3.5268 -6.6811
-3.5942 -6.6773
-3.6506 -6.6691
-3.7144 -6.6596
-3.765 -6.6473
-3.8267 -6.6342
-3.8799 -6.6243
-3.9394 -6.6157
-3.9901 -6.6038
-4.0496 -6.5913
-4.1034 -6.5821
-4.165 -6.5741
-4.2191 -6.5629
-4.2807 -6.5513
-4.3354 -6.543
-4.399 -6.5358
-4.4576 -6.5252
-4.5205 -6.5145
-4.5817 -6.506
-4.6483 -6.4985
-4.705 -6.4885
-4.7679 -6.4777
-4.8244 -6.4695
-4.8873 -6.4616
-4.9387 -6.4515
-4.9991 -6.4397
-5.0521 -6.4304
-5.1109 -6.4208
-5.1623 -6.4081
-5.2159 -6.3937
-5.265 -6.382
-5.3208 -6.3697
-5.3663 -6.3549
-5.4179 -6.3379
-5.4633 -6.3241
-5.5138 -6.31
-5.5567 -6.2935
-5.6036 -6.2757
-5.6484 -6.2602
-5.6988 -6.2444
-5.7399 -6.2275
-5.7918 -6.2076
-5.838 -6.1914
-5.8897 -6.175
-5.9324 -6.1575
-5.9849 -6.1369
-6.0315 -6.1202
-6.0834 -6.1033
-6.1268 -6.0854
-6.1765 -6.0655
-6.2206 -6.0494
-6.2695 -6.033
-6.3098 -6.0161
-6.3557 -5.9971
-6.3958 -5.9816
-6.4406 -5.9661
-6.4773 -5.9496
-6.522 -5.93
-6.5607 -5.9144
-6.6032 -5.8985
-6.6357 -5.8827
-6.6749 -5.8639
-6.7094 -5.8484
-6.7458 -5.8338
-6.7773 -5.8169
-6.8119 -5.798
-6.8404 -5.7782
-6.8717 -5.7576
-6.9018 -5.7397
-6.94 -5.7193
-6.9719 -5.6996
-7.006 -5.6798
-7.0418 -5.6611
-7.0828 -5.6419
-7.1172 -5.6237
-7.1574 -5.6034
-7.194 -5.5867
-7.2353 -5.5691
-7.2679 -5.5537
-7.308 -5.5348
-7.3431 -5.5195
-7.3818 -5.503
-7.4134 -5.4873
-7.4478 -5.4696
-7.4776 -5.4549
-7.5115 -5.4382
-7.5411 -5.4208
-7.572 -5.4017
-7.5969 -5.3833
-7.6242 -5.363
-7.6489 -5.3455
-7.6767 -5.3263
-7.6999 -5.3078
-7.7261 -5.287
-7.7505 -5.2687
-7.7776 -5.2496
-7.8026 -5.23
-7.8311 -5.208
-7.8574 -5.1889
-7.8876 -5.1679
-7.9138 -5.1472
-7.9432 -5.124
-7.9702 -5.1034
-7.9983 -5.0836
-8.0249 -5.0622
-8.0533 -5.0395
-8.0783 -5.0203
-8.1053 -5.0002
-8.1284 -4.9814
-8.154 -4.9604
-8.1766 -4.9427
-8.2004 -4.9243
-8.2219 -4.9058
-8.2446 -4.886
-8.2648 -4.869
-8.2864 -4.8509
-8.3049 -4.8332
-8.3245 -4.814
-8.3417 -4.7979
-8.3614 -4.7797
-8.3768 -4.7635
-8.3945 -4.7447
-8.4113 -4.7278
-8.4297 -4.7101
-8.447 -4.6912
-8.4655 -4.671
-8.4821 -4.6542
-8.5042 -4.6324
-8.5236 -4.6117
-8.5421 -4.5924
-8.5621 -4.5725
-8.5838 -4.5517
-8.6016 -4.5329
-8.622 -4.5113
-8.6401 -4.4931
-8.6606 -4.4733
-8.6772 -4.4567
-8.6961 -4.4381
-8.7141 -4.4214
-8.7364 -4.4007
-8.7512 -4.3871
-8.7712 -4.368
-8.7897 -4.3511
-8.81 -4.3328
-8.8267 -4.3165
-8.8448 -4.2985
-8.8611 -4.2829
-8.8791 -4.2654
-8.8937 -4.2502
-8.909 -4.234
-8.9242 -4.2181
-8.9415 -4.2002
-8.9558 -4.1852
-8.9725 -4.1666
-8.9866 -4.1521
-9.0048 -4.1324
-9.0204 -4.1153
-9.0382 -4.0953
-9.0535 -4.0788
-9.0713 -4.0594
-9.088 -4.0416
-9.1063 -4.0217
-9.1226 -4.0044
-9.14 -3.9858
-9.156 -3.9695
-9.1732 -3.9518
-9.1885 -3.9361
-9.205 -3.9183
-9.2184 -3.9036
-9.2333 -3.8864
-9.246 -3.8714
-9.2603 -3.8535
-9.2721 -3.8376
-9.2847 -3.8197
-9.2958 -3.8037
-9.3078 -3.7858
-9.3183 -3.7692
-9.3298 -3.7504
-9.34 -3.7347
-9.3525 -3.7154
-9.3637 -3.6983
-9.3759 -3.681
-9.388 -3.6634
-9.401 -3.6445
-9.4129 -3.6279
-9.426 -3.6094
-9.4378 -3.5927
-9.4521 -3.5737
-9.4621 -3.5596
-9.4746 -3.542
-9.4851 -3.5273
-9.4973 -3.5101
-9.5079 -3.4952
-9.5195 -3.4788
-9.5296 -3.4647
-9.5406 -3.449
-9.5506 -3.4351
-9.5613 -3.4199
-9.5713 -3.4065
-9.583 -3.3907
-9.5933 -3.377
-9.6044 -3.3616
-9.6142 -3.3485
-9.6247 -3.3342
-9.6335 -3.3222
-9.6434 -3.308
-9.6516 -3.2958
-9.6609 -3.2826
-9.6691 -3.2703
-9.6779 -3.2564
-9.6856 -3.2433
-9.6939 -3.2282
-9.7015 -3.2142
-9.7098 -3.1985
-9.7175 -3.1839
-9.7265 -3.1665
-9.7346 -3.151
-9.7433 -3.1347
-9.7524 -3.1196
-9.7622 -3.1038
-9.7714 -3.0908
-9.7811 -3.0765
-9.7898 -3.064
-9.7987 -3.0505
-9.8074 -3.0382
-9.8159 -3.0258
-9.824 -3.0131
-9.832 -2.9997
-9.8392 -2.9883
-9.8466 -2.9756
-9.8528 -2.9645
-9.859 -2.952
-9.8641 -2.9408
-9.8692 -2.9281
-9.8735 -2.9172
-9.878 -2.9044
-9.8818 -2.8928
-9.8858 -2.8797
-9.8895 -2.8681
-9.8937 -2.8546
-9.898 -2.842
-9.903 -2.828
-9.9082 -2.8152
-9.9139 -2.8014
-9.9197 -2.7875
-9.9252 -2.7748
-9.9311 -2.7624
-9.9376 -2.7491
-9.9434 -2.7373
-9.9494 -2.7244
-9.9548 -2.7138
-9.9608 -2.7016
-9.9659 -2.691
-9.9712 -2.6795
-9.9756 -2.6696
-9.9802 -2.6585
-9.9841 -2.6482
-9.9883 -2.6376
-9.9922 -2.6276
-9.9964 -2.6167
-10 -2.6071
-10.004 -2.5962
-10.009 -2.5868
-10.014 -2.5763
-10.019 -2.5669
-10.024 -2.5558
-10.028 -2.5461
-10.034 -2.5342
-10.038 -2.5235
-10.044 -2.5107
-10.048 -2.5011
-10.054 -2.4888
-10.059 -2.4771
-10.065 -2.4646
-10.07 -2.4531
-10.076 -2.4404
-10.082 -2.4292
-10.088 -2.4167
-10.093 -2.4068
-10.099 -2.3953
-10.105 -2.3852
-10.111 -2.3738
-10.117 -2.3646
-10.123 -2.3527
-10.129 -2.3428
-10.135 -2.3316
-10.142 -2.3208
-10.15 -2.3095
-10.156 -2.2994
-10.163 -2.2881
-10.17 -2.2785
-10.177 -2.2683
-10.183 -2.258
-10.189 -2.248
-10.194 -2.2387
-10.2 -2.2284
-10.205 -2.2191
-10.21 -2.2083
-10.215 -2.199
-10.22 -2.1886
-10.225 -2.1786
-10.229 -2.1673
-10.234 -2.1574
-10.238 -2.1468
-10.242 -2.1365
-10.246 -2.1251
-10.25 -2.1148
-10.255 -2.102
-10.258 -2.0939
-10.262 -2.0827
-10.265 -2.0736
-10.268 -2.0626
-10.27 -2.0526
-10.272 -2.0421
-10.274 -2.0326
-10.276 -2.022
-10.277 -2.0133
-10.278 -2.0034
-10.28 -1.9944
-10.281 -1.9849
-10.283 -1.9768
-10.284 -1.9683
-10.285 -1.9618
-10.287 -1.9545
-10.287 -1.9479
-10.288 -1.941
-10.289 -1.9347
-10.291 -1.9279
-10.292 -1.9214
-10.292 -1.9147
-10.294 -1.9081
-10.295 -1.9008
-10.297 -1.8944
-10.298 -1.8873
-10.299 -1.88
-10.3 -1.8721
-10.302 -1.8643
-10.304 -1.8561
-10.306 -1.8489
-10.307 -1.8415
-10.308 -1.8346
-10.309 -1.8272
-10.31 -1.821
-10.31 -1.8146
-10.311 -1.8086
-10.312 -1.8023
-10.313 -1.7961
-10.314 -1.7895
-10.315 -1.7842
-10.316 -1.7784
-10.317 -1.7727
-10.319 -1.7663
-10.32 -1.7609
-10.321 -1.7551
-10.323 -1.7491
-10.325 -1.7423
-10.327 -1.7363
-10.329 -1.7298
-10.331 -1.7237
-10.334 -1.717
-10.336 -1.7115
-10.339 -1.7055
-10.342 -1.7006
-10.344 -1.6952
-10.346 -1.6902
-10.349 -1.6842
-10.351 -1.6793
-10.353 -1.6733
-10.355 -1.6673
-10.357 -1.6605
-10.359 -1.6545
-10.361 -1.6478
-10.363 -1.641
-10.366 -1.6335
-10.367 -1.6269
-10.369 -1.6198
-10.372 -1.6131
-10.375 -1.6057
-10.378 -1.5993
-10.38 -1.5924
-10.383 -1.5851
-10.387 -1.5769
-10.39 -1.5697
-10.392 -1.5621
-10.396 -1.5547
-10.4 -1.5455
-10.403 -1.538
-10.407 -1.5297
-10.41 -1.5223
-10.413 -1.5148
-10.416 -1.508
-10.42 -1.5007
-10.424 -1.4939
-10.427 -1.4868
-10.43 -1.481
-10.432 -1.4749
-10.435 -1.4688
-10.437 -1.4617
-10.439 -1.4561
-10.441 -1.4499


==> fig/tikz_data/top_view_no_cin2.txt <==
x y
6.7765 -30.987
6.7749 -30.938
6.7734 -30.895
6.7717 -30.847
6.7704 -30.805
6.7692 -30.758
6.7681 -30.715
6.7667 -30.668
6.7656 -30.624
6.7647 -30.577
6.7639 -30.531
6.7631 -30.482
6.7625 -30.434
6.762 -30.38
6.7616 -30.333
6.7615 -30.282
6.7606 -30.234
6.7592 -30.176
6.7576 -30.125
6.7556 -30.073
6.7536 -30.02
6.7516 -29.965
6.7492 -29.917
6.7465 -29.864
6.7442 -29.816
6.7421 -29.764
6.7403 -29.717
6.7382 -29.667
6.7364 -29.614
6.7354 -29.571
6.7342 -29.526
6.7332 -29.477
6.7326 -29.435
6.7322 -29.389
6.7321 -29.346
6.732 -29.301
6.7321 -29.256
6.7324 -29.209
6.7326 -29.167
6.7325 -29.113
6.7326 -29.067
6.7327 -29.012
6.7331 -28.966
6.7334 -28.909
6.734 -28.861
6.7343 -28.804
6.7342 -28.756
6.7336 -28.703
6.7329 -28.651
6.7321 -28.596
6.7306 -28.548
6.7287 -28.5
6.7261 -28.449
6.7231 -28.395
6.7202 -28.352
6.7177 -28.297
6.7152 -28.25
6.7128 -28.198
6.7109 -28.145
6.7096 -28.091
6.7083 -28.044
6.7069 -27.993
6.7059 -27.949
6.7056 -27.9
6.7053 -27.86
6.705 -27.807
6.7042 -27.765
6.7033 -27.717
6.7029 -27.672
6.703 -27.62
6.7029 -27.57
6.7028 -27.516
6.7024 -27.472
6.7019 -27.416
6.7018 -27.367
6.7023 -27.315
6.7027 -27.261
6.703 -27.206
6.7036 -27.151
6.7046 -27.094
6.7051 -27.044
6.7054 -26.98
6.7058 -26.927
6.7066 -26.868
6.7069 -26.817
6.7066 -26.761
6.7058 -26.713
6.7046 -26.662
6.7037 -26.616
6.7032 -26.567
6.7026 -26.523
6.7018 -26.476
6.7012 -26.433
6.7009 -26.388
6.701 -26.343
6.7014 -26.296
6.7021 -26.253
6.7028 -26.198
6.7038 -26.152
6.705 -26.093
6.7059 -26.042
6.7069 -25.984
6.7078 -25.933
6.7089 -25.873
6.7093 -25.825
6.7092 -25.758
6.709 -25.71
6.7088 -25.651
6.7082 -25.596
6.7073 -25.547
6.706 -25.501
6.7044 -25.444
6.7031 -25.399
6.7021 -25.349
6.7012 -25.3
6.7004 -25.251
6.6999 -25.204
6.6997 -25.155
6.7 -25.109
6.7007 -25.059
6.7014 -25.015
6.7021 -24.965
6.7028 -24.922
6.7036 -24.872
6.7047 -24.824
6.706 -24.769
6.7072 -24.725
6.7081 -24.67
6.7086 -24.618
6.7085 -24.565
6.7083 -24.514
6.7077 -24.453
6.7068 -24.397
6.7055 -24.341
6.7038 -24.288
6.7017 -24.23
6.6998 -24.18
6.698 -24.125
6.6959 -24.076
6.6932 -24.017
6.6914 -23.973
6.6893 -23.922
6.6879 -23.877
6.6868 -23.824
6.686 -23.775
6.6856 -23.722
6.6855 -23.68
6.6857 -23.627
6.6862 -23.582
6.6869 -23.531
6.6878 -23.49
6.6887 -23.439
6.6894 -23.39
6.6899 -23.34
6.6902 -23.293
6.6906 -23.239
6.6909 -23.193
6.6911 -23.137
6.6914 -23.088
6.6915 -23.033
6.6915 -22.984
6.6914 -22.924
6.6913 -22.878
6.6911 -22.822
6.6906 -22.767
6.6896 -22.711
6.6887 -22.659
6.6878 -22.604
6.6869 -22.555
6.6861 -22.504
6.6856 -22.455
6.6852 -22.401
6.6849 -22.351
6.6847 -22.298
6.6852 -22.252
6.6861 -22.201
6.6868 -22.156
6.6875 -22.107
6.688 -22.063
6.6883 -22.018
6.6888 -21.97
6.6892 -21.924
6.6895 -21.876
6.6896 -21.824
6.6897 -21.774
6.6899 -21.719
6.6899 -21.67
6.6896 -21.614
6.6893 -21.567
6.6885 -21.508
6.6878 -21.456
6.6868 -21.4
6.6855 -21.349
6.6839 -21.296
6.6824 -21.245
6.6808 -21.19
6.6795 -21.142
6.6782 -21.089
6.6771 -21.041
6.676 -20.991
6.675 -20.941
6.6742 -20.887
6.6735 -20.843
6.6728 -20.79
6.6723 -20.745
6.672 -20.695
6.672 -20.65
6.6722 -20.601
6.6725 -20.556
6.6729 -20.505
6.6733 -20.458
6.6739 -20.408
6.6744 -20.356
6.6749 -20.3
6.6751 -20.25
6.6751 -20.193
6.675 -20.144
6.6748 -20.086
6.6743 -20.035
6.6736 -19.983
6.6728 -19.929
6.6719 -19.872
6.6711 -19.822
6.6702 -19.768
6.6694 -19.721
6.6685 -19.661
6.6677 -19.61
6.6668 -19.559
6.666 -19.507
6.6652 -19.452
6.6642 -19.405
6.6629 -19.354
6.6618 -19.307
6.6609 -19.262
6.6599 -19.213
6.6584 -19.164
6.6574 -19.12
6.6566 -19.069
6.656 -19.025
6.6557 -18.976
6.6556 -18.929
6.6558 -18.876
6.6559 -18.828
6.6562 -18.77
6.6568 -18.718
6.658 -18.661
6.6591 -18.609
6.6602 -18.551
6.661 -18.502
6.6616 -18.445
6.6619 -18.391
6.6621 -18.334
6.6615 -18.287
6.6602 -18.228
6.6588 -18.177
6.6574 -18.129
6.656 -18.075
6.6546 -18.021
6.6533 -17.974
6.6523 -17.924
6.6516 -17.877
6.651 -17.828
6.651 -17.782
6.6513 -17.733
6.6518 -17.69
6.6524 -17.64
6.653 -17.596
6.6536 -17.548
6.6542 -17.5
6.6547 -17.447
6.6556 -17.399
6.6566 -17.348
6.6574 -17.297
6.6581 -17.241
6.6584 -17.19
6.6585 -17.134
6.6583 -17.083
6.6578 -17.028
6.6571 -16.977
6.6561 -16.919
6.6551 -16.874
6.6536 -16.815
6.6522 -16.765
6.6505 -16.71
6.6491 -16.664
6.6475 -16.608
6.6465 -16.56
6.6457 -16.509
6.6452 -16.465
6.6447 -16.412
6.6445 -16.369
6.6443 -16.316
6.6442 -16.271
6.6442 -16.221
6.6442 -16.176
6.6443 -16.125
6.6444 -16.081
6.6444 -16.026
6.6447 -15.98
6.6452 -15.923
6.6458 -15.872
6.6464 -15.816
6.6468 -15.765
6.6469 -15.708
6.647 -15.657
6.6468 -15.6
6.6465 -15.55
6.646 -15.494
6.6451 -15.443
6.6437 -15.387
6.6423 -15.341
6.6407 -15.286
6.6392 -15.228
6.6381 -15.18
6.637 -15.129
6.6359 -15.075
6.635 -15.027
6.6344 -14.974
6.634 -14.927
6.634 -14.879
6.634 -14.834
6.634 -14.786
6.6341 -14.743
6.6345 -14.7
6.6353 -14.656
6.636 -14.607
6.6366 -14.565
6.6369 -14.514
6.6374 -14.471
6.6377 -14.419
6.638 -14.37
6.6378 -14.312
6.6372 -14.26
6.6359 -14.203
6.6345 -14.148
6.6327 -14.092
6.6312 -14.041
6.6295 -13.983
6.6279 -13.932
6.6262 -13.876
6.6246 -13.826
6.6231 -13.773
6.622 -13.722
6.6212 -13.669
6.6205 -13.619
6.6198 -13.567
6.6196 -13.518
6.62 -13.47
6.6205 -13.429
6.6209 -13.375
6.6214 -13.331
6.622 -13.281
6.6225 -13.235
6.6227 -13.185
6.6232 -13.142
6.6239 -13.087
6.6243 -13.042
6.6244 -12.988
6.6245 -12.937
6.6246 -12.879
6.6245 -12.831
6.624 -12.773
6.6238 -12.726
6.6233 -12.669
6.6227 -12.621
6.6218 -12.563
6.6209 -12.51
6.6203 -12.458
6.6195 -12.407
6.6187 -12.351
6.618 -12.301
6.6177 -12.246
6.6173 -12.199
6.6167 -12.146
6.6162 -12.1
6.6159 -12.049
6.6154 -12.007
6.6146 -11.957
6.6143 -11.916
6.6143 -11.864
6.6142 -11.82
6.6138 -11.77
6.614 -11.726
6.6148 -11.673
6.6154 -11.628
6.6156 -11.572
6.6162 -11.522
6.6173 -11.472
6.6179 -11.418
6.618 -11.359
6.6182 -11.308
6.6184 -11.249
6.6183 -11.197
6.6176 -11.141
6.6172 -11.089
6.617 -11.036
6.6171 -10.988
6.6171 -10.929
6.6167 -10.875
6.6159 -10.819
6.6152 -10.771
6.6142 -10.715
6.613 -10.667
6.6114 -10.615
6.6101 -10.57
6.6089 -10.52
6.6078 -10.479
6.6065 -10.436
6.6055 -10.387
6.605 -10.339
6.6044 -10.294
6.6038 -10.243
6.6036 -10.202
6.604 -10.147
6.6043 -10.1
6.6043 -10.046
6.6045 -10.003
6.605 -9.9477
6.6054 -9.8954
6.6055 -9.8385
6.6054 -9.7875
6.6048 -9.7306
6.6042 -9.6799
6.6034 -9.6238
6.6024 -9.5743
6.6012 -9.5211
6.5996 -9.4721
6.5977 -9.4191
6.5957 -9.3721
6.5938 -9.3195
6.5918 -9.2725
6.5898 -9.22
6.5882 -9.1733
6.587 -9.1226
6.5862 -9.08
6.5854 -9.0291
6.5849 -8.9794
6.5845 -8.9275
6.5843 -8.8816
6.5843 -8.83
6.5846 -8.7828
6.5851 -8.7314
6.5857 -8.6806
6.5865 -8.6275
6.5871 -8.5766
6.5876 -8.5195
6.5881 -8.4688
6.5887 -8.4123
6.5889 -8.3637
6.589 -8.3062
6.5891 -8.2589
6.5891 -8.2014
6.5888 -8.1509
6.5883 -8.0985
6.5878 -8.0476
6.5874 -7.9928
6.5865 -7.9459
6.5851 -7.8928
6.5838 -7.8432
6.5829 -7.7922
6.5821 -7.7421
6.5815 -7.69
6.5812 -7.6477
6.5812 -7.5962
6.5814 -7.549
6.5816 -7.5026
6.5817 -7.4553
6.582 -7.4079
6.5823 -7.3624
6.5829 -7.3066
6.5829 -7.2593
6.5824 -7.2048
6.5818 -7.1585
6.5816 -7.1052
6.5811 -7.0523
6.5804 -6.9963
6.5798 -6.95
6.5796 -6.8914
6.5789 -6.8392
6.5769 -6.7859
6.5758 -6.7352
6.5747 -6.6852
6.5732 -6.6325
6.5713 -6.5771
6.5698 -6.5288
6.5688 -6.4728
6.5677 -6.4239
6.5665 -6.3703
6.5658 -6.3228
6.5659 -6.27
6.5652 -6.2236
6.564 -6.1726
6.5632 -6.1273
6.5632 -6.0789
6.5629 -6.0326
6.5622 -5.9833
6.5622 -5.9345
6.5627 -5.8829
6.5628 -5.8351
6.563 -5.7823
6.5635 -5.7338
6.5647 -5.6776
6.5653 -5.6285
6.5657 -5.5718
6.5662 -5.521
6.5673 -5.4655
6.5675 -5.4154
6.5669 -5.3574
6.5665 -5.3066
6.5666 -5.254
6.5659 -5.2043
6.5644 -5.1471
6.5633 -5.0977
6.5629 -5.0406
6.5624 -4.9947
6.5619 -4.9382
6.562 -4.8916
6.5627 -4.8394
6.563 -4.7908
6.563 -4.742
6.5627 -4.6955
6.5623 -4.6456
6.5623 -4.6012
6.563 -4.5551
6.5632 -4.5072
6.5632 -4.4576
6.5636 -4.4106
6.5646 -4.3577
6.5649 -4.3098
6.5649 -4.2569
6.5651 -4.2062
6.5658 -4.1494
6.5662 -4.1002
6.5661 -4.045
6.5664 -3.9915
6.5672 -3.9321
6.5675 -3.8806
6.5674 -3.8307
6.567 -3.7753
6.5657 -3.7227
6.5651 -3.6707
6.565 -3.6178
6.5644 -3.5677
6.5634 -3.5147
6.5627 -3.4676
6.5627 -3.415
6.5623 -3.3693
6.562 -3.3192
6.5616 -3.2756
6.5613 -3.2312
6.5614 -3.1906
6.5621 -3.1421
6.563 -3.0963
6.5639 -3.0483
6.5649 -3.0074
6.5662 -2.96
6.5676 -2.92
6.5695 -2.8706
6.5711 -2.8259
6.5726 -2.7764
6.5734 -2.7331
6.5738 -2.6829
6.5742 -2.6384
6.5748 -2.5915
6.5748 -2.5499
6.5749 -2.4979
6.5747 -2.4548
6.5745 -2.4084
6.5747 -2.3689
6.5754 -2.3228
6.576 -2.2824
6.5767 -2.2402
6.5776 -2.2009
6.5792 -2.1577
6.5803 -2.1239
6.5814 -2.0856
6.5828 -2.0502
6.5846 -2.0125
6.5857 -1.9833
6.5869 -1.9482
6.5879 -1.9201
6.5896 -1.8844
6.5911 -1.8548
6.5928 -1.8233
6.5946 -1.7946
6.5968 -1.7615
6.5992 -1.7331
6.6021 -1.7026
6.605 -1.675
6.6083 -1.6434
6.6114 -1.618
6.615 -1.5897
6.6181 -1.565
6.6216 -1.537
6.6247 -1.5132
6.6284 -1.4906
6.6315 -1.4718
6.6345 -1.4532
6.637 -1.437
6.6396 -1.4159
6.6426 -1.4003
6.6458 -1.3835
6.6486 -1.3688
6.6514 -1.3504
6.6544 -1.3369
6.6574 -1.3239
6.6602 -1.3097
6.6629 -1.2938
6.6654 -1.2815
6.6685 -1.269
6.6709 -1.2584
6.6734 -1.2444
6.6759 -1.2346
6.6787 -1.2267
6.681 -1.2187
6.6833 -1.2083
6.6849 -1.2011
6.6864 -1.196
6.6877 -1.1902
6.6889 -1.1836
6.6901 -1.1801
6.692 -1.1784
6.6937 -1.1768
6.6954 -1.1743
6.6974 -1.1752
6.6999 -1.1773
6.7023 -1.1787
6.7045 -1.1788
6.7073 -1.1815
6.7105 -1.1863
6.713 -1.1897
6.7159 -1.1926
6.7183 -1.1968
6.7207 -1.203
6.7226 -1.2076
6.7245 -1.2111
6.7262 -1.2159
6.728 -1.2227
6.7294 -1.2279
6.7307 -1.232
6.7319 -1.2378
6.7333 -1.2457
6.7342 -1.2518
6.7358 -1.2587
6.7369 -1.2673
6.7382 -1.2779
6.7397 -1.2898
6.7411 -1.3054
6.7425 -1.3178
6.7445 -1.331
6.7462 -1.3427
6.7483 -1.3578
6.7503 -1.3698
6.7527 -1.3813
6.7545 -1.3919
6.7568 -1.4068
6.7588 -1.419
6.7612 -1.4315
6.7628 -1.4439
6.7641 -1.459
6.7652 -1.4717
6.7668 -1.4843
6.768 -1.4976
6.7688 -1.5111
6.7698 -1.5229
6.7715 -1.5353
6.7726 -1.5476
6.7737 -1.5629
6.7749 -1.5759
6.7769 -1.5894
6.7783 -1.6027
6.7799 -1.6198
6.7816 -1.6351
6.7841 -1.6509
6.7862 -1.6661
6.7883 -1.6842
6.7905 -1.6999
6.7936 -1.7162
6.7961 -1.7318
6.7987 -1.75
6.8013 -1.7655
6.8047 -1.7816
6.8071 -1.7969
6.8092 -1.8149
6.8113 -1.8302
6.8141 -1.8462
6.8151 -1.8608
6.8164 -1.8792
6.8174 -1.8942
6.819 -1.9091
6.8197 -1.9238
6.8199 -1.9414
6.8191 -1.9583
6.8176 -1.9776
6.8161 -1.9945
6.8147 -2.0123
6.8123 -2.0291
6.809 -2.0483
6.8052 -2.0653
6.8014 -2.084
6.7969 -2.1007
6.7904 -2.1214
6.7843 -2.1391
6.7778 -2.1573
6.7706 -2.1748
6.7615 -2.1956
6.7525 -2.2146
6.7424 -2.235
6.7319 -2.2536
6.719 -2.2742
6.7045 -2.2962
6.6891 -2.3185
6.6731 -2.3408
6.6565 -2.363
6.6407 -2.3836
6.621 -2.4083
6.6032 -2.4296
6.5838 -2.4518
6.5657 -2.4717
6.5449 -2.4939
6.5263 -2.5125
6.5056 -2.532
6.4856 -2.5498
6.4615 -2.5703
6.4391 -2.5883
6.4134 -2.6077
6.3883 -2.6262
6.3578 -2.6482
6.3294 -2.6678
6.2969 -2.6894
6.2656 -2.7105
6.2302 -2.7345
6.1949 -2.7577
6.1567 -2.7818
6.1204 -2.8046
6.0772 -2.8318
6.0398 -2.8545
5.9957 -2.8799
5.9557 -2.9028
5.9105 -2.9287
5.8681 -2.9532
5.8204 -2.9796
5.7793 -3.0011
5.7312 -3.0245
5.6872 -3.0451
5.6391 -3.0676
5.5946 -3.0869
5.5456 -3.1064
5.502 -3.1231
5.4491 -3.1423
5.4052 -3.1566
5.3556 -3.1709
5.312 -3.1824
5.2688 -3.192
5.2278 -3.1999
5.1879 -3.2058
5.1533 -3.2098
5.1155 -3.2138
5.0842 -3.2162
5.0523 -3.2185
5.0229 -3.2203
4.9892 -3.2229
4.9596 -3.2257
4.9277 -3.2298
4.8961 -3.2334
4.8581 -3.2378
4.8229 -3.2423
4.7847 -3.2482
4.7458 -3.2533
4.7008 -3.2586
4.6577 -3.2623
4.6089 -3.2658
4.5655 -3.2686
4.5194 -3.2723
4.4791 -3.2753
4.4338 -3.2771
4.3959 -3.2789
4.3563 -3.2817
4.3209 -3.2836
4.2844 -3.2855
4.2529 -3.2877
4.2235 -3.2902
4.1972 -3.292
4.1671 -3.2937
4.1418 -3.2955
4.1172 -3.298
4.0906 -3.2998
4.0616 -3.2992
4.0326 -3.2988
3.9995 -3.296
3.9674 -3.2953
3.933 -3.2947
3.8998 -3.295
3.8621 -3.2939
3.8267 -3.2948
3.7884 -3.2967
3.752 -3.299
3.711 -3.3003
3.6734 -3.3032
3.6332 -3.3073
3.5958 -3.3115
3.5548 -3.3151
3.5186 -3.3188
3.4781 -3.3222
3.4399 -3.3268
3.4006 -3.3327
3.3645 -3.3379
3.3258 -3.3422
3.2905 -3.3475
3.254 -3.3543
3.2199 -3.3607
3.1842 -3.3666
3.1492 -3.3726
3.1112 -3.3778
3.0756 -3.3845
3.037 -3.393
3.0002 -3.4013
2.96 -3.409
2.9216 -3.418
2.8797 -3.429
2.8398 -3.4396
2.7962 -3.45
2.7551 -3.4604
2.7108 -3.4708
2.669 -3.4822
2.624 -3.4957
2.5818 -3.5089
2.5368 -3.5229
2.4945 -3.5372
2.4489 -3.5537
2.4062 -3.5689
2.3609 -3.5844
2.3213 -3.5984
2.2724 -3.6164
2.2289 -3.6319
2.1835 -3.6468
2.1409 -3.6609
2.0956 -3.6762
2.0532 -3.6896
2.008 -3.7023
1.9653 -3.7145
1.9188 -3.7279
1.8711 -3.7406
1.8223 -3.7513
1.7754 -3.7621
1.7228 -3.7749
1.6749 -3.7854
1.6231 -3.7959
1.572 -3.8056
1.5163 -3.8162
1.4663 -3.8262
1.4103 -3.8386
1.3616 -3.8489
1.3103 -3.8594
1.2602 -3.8703
1.2012 -3.884
1.1532 -3.8941
1.0936 -3.906
1.0417 -3.9164
0.98414 -3.9286
0.9326 -3.9375
0.87505 -3.9468
0.82361 -3.9539
0.76648 -3.961
0.71587 -3.9676
0.66009 -3.9757
0.61119 -3.9816
0.55881 -3.9869
0.51012 -3.9923
0.45674 -3.9992
0.40949 -4.0039
0.35664 -4.0079
0.3103 -4.0117
0.2538 -4.0175
0.20304 -4.0209
0.1454 -4.0231
0.092598 -4.0234
0.032523 -4.0232
-0.022156 -4.0235
-0.083714 -4.0257
-0.13885 -4.0268
-0.19997 -4.0276
-0.25449 -4.0293
-0.31496 -4.0328
-0.36837 -4.0354
-0.42207 -4.0373
-0.47843 -4.0403
-0.53474 -4.044
-0.58305 -4.0462
-0.64478 -4.0464
-0.6978 -4.0468
-0.75357 -4.0481
-0.8046 -4.0475
-0.85527 -4.0451
-0.90713 -4.041
-0.96045 -4.0361
-1.0063 -4.0317
-1.0494 -4.029
-1.096 -4.0258
-1.1465 -4.0201
-1.1938 -4.0159
-1.246 -4.013
-1.2941 -4.0085
-1.3461 -4.0017
-1.3955 -3.9966
-1.4506 -3.993
-1.5019 -3.9894
-1.5566 -3.9831
-1.6081 -3.9784
-1.6657 -3.9752
-1.718 -3.972
-1.7738 -3.9665
-1.8243 -3.9612
-1.8778 -3.9547
-1.9262 -3.9499
-1.9797 -3.9465
-2.0295 -3.9436
-2.0811 -3.9384
-2.127 -3.9344
-2.1791 -3.9318
-2.226 -3.9291
-2.2756 -3.924
-2.3211 -3.9202
-2.3711 -3.9174
-2.4152 -3.9143
-2.461 -3.9082
-2.5047 -3.9034
-2.553 -3.8991
-2.5959 -3.8947
-2.6428 -3.8877
-2.687 -3.8819
-2.7379 -3.8766
-2.7849 -3.8705
-2.8356 -3.8623
-2.8833 -3.8556
-2.9373 -3.8494
-2.9884 -3.8436
-3.0412 -3.8355
-3.0884 -3.8287
-3.142 -3.8225
-3.1896 -3.8166
-3.2385 -3.8084
-3.2834 -3.8017
-3.3325 -3.7955
-3.3758 -3.7895
-3.4201 -3.7813
-3.4623 -3.7743
-3.5089 -3.7677
-3.5495 -3.7615
-3.5923 -3.7532
-3.6318 -3.7463
-3.6765 -3.7398
-3.7169 -3.7335
-3.7585 -3.7246
-3.7969 -3.7169
-3.8407 -3.7094
-3.8822 -3.7022
-3.9252 -3.6926
-3.9647 -3.6844
-4.0112 -3.6763
-4.0543 -3.6685
-4.1003 -3.6583
-4.1427 -3.6485
-4.1876 -3.6373
-4.2296 -3.6277
-4.2772 -3.6186
-4.3225 -3.6103
-4.3713 -3.6004
-4.412 -3.5928
-4.4598 -3.5854
-4.5025 -3.5788
-4.5477 -3.5717
-4.5883 -3.5654
-4.6301 -3.5581
-4.6685 -3.552
-4.712 -3.546
-4.7534 -3.5403
-4.7964 -3.5329
-4.8356 -3.5267
-4.8803 -3.5203
-4.9199 -3.5139
-4.9613 -3.5061
-4.9999 -3.4993
-5.0421 -3.4923
-5.0793 -3.4855
-5.1184 -3.4764
-5.1548 -3.4675
-5.1927 -3.4575
-5.227 -3.4487
-5.2663 -3.4397
-5.3021 -3.431
-5.3412 -3.4211
-5.3789 -3.4124
-5.4213 -3.4036
-5.4598 -3.3953
-5.5014 -3.3859
-5.5408 -3.3775
-5.5819 -3.3687
-5.6189 -3.3614
-5.6607 -3.3539
-5.6983 -3.3473
-5.7377 -3.3398
-5.774 -3.3333
-5.8132 -3.3266
-5.848 -3.3203
-5.8842 -3.3127
-5.9173 -3.3056
-5.951 -3.2979
-5.9803 -3.2913
-6.0128 -3.2843
-6.0414 -3.2778
-6.071 -3.2699
-6.0984 -3.2627
-6.1288 -3.255
-6.1561 -3.2473
-6.1857 -3.2379
-6.2136 -3.2281
-6.2438 -3.2171
-6.2717 -3.2073
-6.304 -3.1974
-6.3336 -3.1885
-6.365 -3.1787
-6.3946 -3.1704
-6.4274 -3.1622
-6.4573 -3.1552
-6.4889 -3.1475
-6.5191 -3.1409
-6.5517 -3.1346
-6.5801 -3.1293
-6.6102 -3.1231
-6.6369 -3.1177
-6.6649 -3.1118
-6.6895 -3.1071
-6.7176 -3.1018
-6.7425 -3.097
-6.7675 -3.0912
-6.7901 -3.0862
-6.8143 -3.0811
-6.8356 -3.0762
-6.8567 -3.0698
-6.8761 -3.0639
-6.8972 -3.058
-6.9171 -3.0519
-6.9375 -3.0444
-6.9579 -3.0373
-6.9805 -3.0301
-7.0014 -3.0227
-7.0241 -3.0142
-7.0452 -3.0064
-7.0678 -2.9984
-7.0892 -2.9916
-7.1128 -2.985
-7.1349 -2.9794
-7.1583 -2.9736
-7.1801 -2.969
-7.2035 -2.9646
-7.2247 -2.9607
-7.2463 -2.9563
-7.266 -2.9526
-7.287 -2.9489
-7.3051 -2.9454
-7.3233 -2.9411
-7.3399 -2.9374
-7.3575 -2.9335
-7.3731 -2.9296
-7.389 -2.9245
-7.4034 -2.9198
-7.419 -2.915
-7.4333 -2.91
-7.4486 -2.9035
-7.463 -2.8976
-7.4791 -2.8915
-7.4946 -2.8856
-7.5119 -2.8783
-7.5285 -2.8717
-7.5469 -2.8652
-7.5642 -2.8592
-7.5831 -2.8523
-7.6008 -2.8464
-7.6198 -2.8408
-7.6373 -2.836
-7.6556 -2.8308
-7.6721 -2.8264
-7.6888 -2.8219
-7.7049 -2.8181
-7.7188 -2.8153
-7.7335 -2.8121
-7.7486 -2.8085
-7.7623 -2.8055
-7.7768 -2.8025
-7.7901 -2.7994
-7.8042 -2.7953
-7.8184 -2.7914
-7.8314 -2.7881
-7.8446 -2.7843
-7.8589 -2.7799
-7.872 -2.776
-7.8861 -2.772
-7.8993 -2.7681
-7.9136 -2.7633
-7.927 -2.7587
-7.9413 -2.7534
-7.9548 -2.7487
-7.9693 -2.7439
-7.984 -2.7393
-7.9979 -2.7348
-8.0119 -2.7306
-8.0269 -2.7264
-8.0407 -2.7223
-8.0556 -2.7174
-8.0691 -2.7131
-8.0834 -2.7088
-8.0963 -2.7051
-8.1103 -2.7009
-8.1228 -2.6969
-8.136 -2.6923
-8.1476 -2.6883
-8.1593 -2.6845
-8.1699 -2.681
-8.1809 -2.6768
-8.1905 -2.6734
-8.2004 -2.6701
-8.2092 -2.6671
-8.2188 -2.6632
-8.2275 -2.6599
-8.2368 -2.6567
-8.2458 -2.6534
-8.256 -2.649
-8.2659 -2.645
-8.2767 -2.641
-8.2877 -2.6368
-8.2998 -2.6316
-8.3113 -2.627
-8.3238 -2.6224
-8.3357 -2.618
-8.349 -2.6126
-8.3613 -2.6079
-8.3741 -2.6034
-8.386 -2.5991
-8.3989 -2.5938
-8.4107 -2.5892
-8.4227 -2.585
-8.4334 -2.5814
-8.4446 -2.5772
-8.4545 -2.5739
-8.4647 -2.5708
-8.4742 -2.5679
-8.4847 -2.5644
-8.4942 -2.5609
-8.5043 -2.5571
-8.5132 -2.554
-8.5223 -2.5512
-8.5308 -2.5486
-8.5403 -2.545
-8.549 -2.5421
-8.5578 -2.5395
-8.5663 -2.5368
-8.5752 -2.5329
-8.5835 -2.5296
-8.5925 -2.5263
-8.6011 -2.5232
-8.6109 -2.5193
-8.6202 -2.5159
-8.6301 -2.5128
-8.6396 -2.5099
-8.6501 -2.5063
-8.6599 -2.5034
-8.6701 -2.5007
-8.6796 -2.4983
-8.69 -2.4953
-8.6994 -2.493
-8.709 -2.4907
-8.7177 -2.4885
-8.727 -2.4855
-8.7353 -2.4829
-8.7437 -2.4803
-8.7514 -2.478
-8.7597 -2.4751
-8.7672 -2.4727
-8.7746 -2.4703
-8.7814 -2.468
-8.7886 -2.465
-8.7951 -2.4626
-8.8018 -2.4602
-8.8083 -2.4577
-8.8158 -2.4538
-8.8232 -2.4497
-8.8319 -2.4444
-8.84 -2.4397
-8.8485 -2.4351
-8.8565 -2.431
-8.8655 -2.4262
-8.8737 -2.4222
-8.882 -2.4187
-8.8899 -2.4156
-8.8984 -2.4124
-8.9062 -2.4095
-8.9148 -2.406
-8.9224 -2.4032
-8.9299 -2.4009
-8.9368 -2.3988
-8.9444 -2.3958
-8.951 -2.3935
-8.9577 -2.3915
-8.9635 -2.3898
-8.9698 -2.3874
-8.9752 -2.3856
-8.9808 -2.3839
-8.9856 -2.3823
-8.9908 -2.3798
-8.9953 -2.3778
-9.0001 -2.3759
-9.0046 -2.3741
-9.0097 -2.3714
-9.0144 -2.3691
-9.0196 -2.367
-9.0249 -2.3647
-9.0313 -2.3613
-9.0374 -2.3583
-9.044 -2.3555
-9.0505 -2.3526
-9.0579 -2.3489
-9.0647 -2.3459
-9.0717 -2.3434
-9.0781 -2.3414
-9.0845 -2.3393
-9.0902 -2.3381
-9.0959 -2.3372
-9.1012 -2.3366
-9.1067 -2.3357
-9.1118 -2.3349
-9.1174 -2.3335
-9.1222 -2.3325
-9.127 -2.3315
-9.1317 -2.3302
-9.1367 -2.3283
-9.1412 -2.3267
-9.1457 -2.3252
-9.1495 -2.3239
-9.1532 -2.3222
-9.1564 -2.3208
-9.1597 -2.3195
-9.1628 -2.3183
-9.1663 -2.3167
-9.1699 -2.3149
-9.1745 -2.3121
-9.1789 -2.3096
-9.1835 -2.3073
-9.1879 -2.3049
-9.1928 -2.3017
-9.1974 -2.299
-9.2021 -2.2965
-9.2068 -2.2942
-9.2126 -2.291
-9.2182 -2.2879
-9.2244 -2.2843
-9.2299 -2.2813
-9.2352 -2.2788
-9.2399 -2.2768
-9.2445 -2.2747
-9.2484 -2.2732
-9.252 -2.2722
-9.255 -2.2714
-9.2581 -2.2701
-9.2607 -2.2693
-9.2631 -2.2688
-9.2654 -2.2681
-9.268 -2.2669
-9.2703 -2.2661
-9.2727 -2.2655
-9.2753 -2.2647
-9.2786 -2.2632
-9.2819 -2.2619
-9.2854 -2.2607
-9.2889 -2.2592
-9.2932 -2.2567
-9.2976 -2.2537
-9.3024 -2.2501
-9.3068 -2.247
-9.3113 -2.2442
-9.3155 -2.2419
-9.3199 -2.2392
-9.3239 -2.2371
-9.3278 -2.2355
-9.3316 -2.2342
-9.336 -2.2328
-9.34 -2.2319
-9.344 -2.2313
-9.3476 -2.2308
-9.3514 -2.2297
-9.3549 -2.2289
-9.3583 -2.2282
-9.3613 -2.2274
-9.3643 -2.2256
-9.3668 -2.2241
-9.3693 -2.2227
-9.3717 -2.2213
-9.3743 -2.2193
-9.3768 -2.2178
-9.3794 -2.2163
-9.382 -2.2149
-9.3849 -2.2127
-9.3878 -2.2109
-9.3908 -2.2093
-9.3937 -2.2078
-9.3968 -2.2057
-9.3998 -2.2037
-9.4033 -2.2014
-9.4065 -2.1996
-9.4098 -2.1982
-9.413 -2.1968
-9.4166 -2.195
-9.42 -2.1932
-9.4237 -2.1909
-9.4269 -2.1893
-9.43 -2.1879
-9.4327 -2.1871
-9.4355 -2.1861
-9.4382 -2.1853
-9.4411 -2.1843
-9.4435 -2.1837
-9.4455 -2.1834
-9.4472 -2.1832
-9.4489 -2.1828
-9.4503 -2.1826
-9.4513 -2.1827
-9.452 -2.1824
-9.4524 -2.181
-9.4526 -2.1798
-9.4525 -2.1788
-9.4524 -2.1775
-9.4522 -2.1752
-9.4519 -2.1733
-9.4516 -2.1716
-9.4516 -2.1701
-9.4521 -2.168
-9.4527 -2.1665
-9.4534 -2.1653
-9.4543 -2.1644
-9.4555 -2.1628
-9.4567 -2.1616
-9.458 -2.1609
-9.4593 -2.1601


==> fig/tikz_data/top_view_target2.txt <==
x y
0 -29.633
0 -29.6
0 -29.533
0 -29.5
0 -29.433
0 -29.4
0 -29.333
0 -29.3
0 -29.233
0 -29.2
0 -29.133
0 -29.1
0 -29.033
0 -29
0 -28.933
0 -28.9
0 -28.833
0 -28.8
0 -28.733
0 -28.7
0 -28.633
0 -28.6
0 -28.533
0 -28.5
0 -28.433
0 -28.4
0 -28.333
0 -28.3
0 -28.233
0 -28.2
0 -28.133
0 -28.1
0 -28.033
0 -28
0 -27.933
0 -27.9
0 -27.833
0 -27.8
0 -27.733
0 -27.7
0 -27.633
0 -27.6
0 -27.533
0 -27.5
0 -27.433
0 -27.4
0 -27.333
0 -27.3
0 -27.233
0 -27.2
0 -27.133
0 -27.1
0 -27.033
0 -27
0 -26.933
0 -26.9
0 -26.833
0 -26.8
0 -26.733
0 -26.7
0 -26.633
0 -26.6
0 -26.533
0 -26.5
0 -26.433
0 -26.4
0 -26.333
0 -26.3
0 -26.233
0 -26.2
0 -26.133
0 -26.1
0 -26.033
0 -26
0 -25.933
0 -25.9
0 -25.833
0 -25.8
0 -25.733
0 -25.7
0 -25.633
0 -25.6
0 -25.533
0 -25.5
0 -25.433
0 -25.4
0 -25.333
0 -25.3
0 -25.233
0 -25.2
0 -25.133
0 -25.1
0 -25.033
0 -25
0 -24.933
0 -24.9
0 -24.833
0 -24.8
0 -24.733
0 -24.7
0 -24.633
0 -24.6
0 -24.533
0 -24.5
0 -24.433
0 -24.4
0 -24.333
0 -24.3
0 -24.233
0 -24.2
0 -24.133
0 -24.1
0 -24.033
0 -24
0 -23.933
0 -23.9
0 -23.833
0 -23.8
0 -23.733
0 -23.667
0 -23.633
0 -23.567
0 -23.533
0 -23.467
0 -23.433
0 -23.367
0 -23.333
0 -23.267
0 -23.233
0 -23.167
0 -23.133
0 -23.067
0 -23.033
0 -22.967
0 -22.933
0 -22.867
0 -22.833
0 -22.767
0 -22.733
0 -22.667
0 -22.633
0 -22.567
0 -22.533
0 -22.467
0 -22.433
0 -22.367
0 -22.333
0 -22.267
0 -22.233
0 -22.167
0 -22.133
0 -22.067
0 -22.033
0 -21.967
0 -21.933
0 -21.867
0 -21.833
0 -21.767
0 -21.733
0 -21.667
0 -21.633
0 -21.567
0 -21.533
0 -21.467
0 -21.433
0 -21.367
0 -21.333
0 -21.267
0 -21.233
0 -21.167
0 -21.133
0 -21.067
0 -21.033
0 -20.967
0 -20.933
0 -20.867
0 -20.833
0 -20.767
0 -20.733
0 -20.667
0 -20.633
0 -20.567
0 -20.533
0 -20.467
0 -20.433
0 -20.367
0 -20.333
0 -20.267
0 -20.233
0 -20.167
0 -20.133
0 -20.067
0 -20.033
0 -19.967
0 -19.933
0 -19.867
0 -19.833
0 -19.767
0 -19.733
0 -19.667
0 -19.633
0 -19.567
0 -19.533
0 -19.467
0 -19.433
0 -19.367
0 -19.333
0 -19.267
0 -19.233
0 -19.167
0 -19.133
0 -19.067
0 -19.033
0 -18.967
0 -18.933
0 -18.867
0 -18.833
0 -18.767
0 -18.733
0 -18.667
0 -18.633
0 -18.567
0 -18.533
0 -18.467
0 -18.433
0 -18.367
0 -18.333
0 -18.267
0 -18.233
0 -18.167
0 -18.133
0 -18.067
0 -18.033
0 -17.967
0 -17.933
0 -17.867
0 -17.833
0 -17.767
0 -17.733
0 -17.667
0 -17.633
0 -17.567
0 -17.533
0 -17.467
0 -17.433
0 -17.4
0 -17.333
0 -17.267
0 -17.233
0 -17.167
0 -17.133
0 -17.067
0 -17.033
0 -16.967
0 -16.933
0 -16.867
0 -16.833
0 -16.767
0 -16.733
0 -16.667
0 -16.633
0 -16.567
0 -16.533
0 -16.467
0 -16.433
0 -16.367
0 -16.333
0 -16.267
0 -16.233
0 -16.167
0 -16.133
0 -16.067
0 -16.033
0 -15.967
0 -15.933
0 -15.867
0 -15.833
0 -15.767
0 -15.733
0 -15.667
0 -15.633
0 -15.567
0 -15.533
0 -15.467
0 -15.433
0 -15.367
0 -15.333
0 -15.267
0 -15.233
0 -15.167
0 -15.133
0 -15.067
0 -15.033
0 -14.967
0 -14.933
0 -14.867
0 -14.833
0 -14.767
0 -14.733
0 -14.667
0 -14.633
0 -14.567
0 -14.533
0 -14.467
0 -14.433
0 -14.367
0 -14.333
0 -14.267
0 -14.233
0 -14.167
0 -14.133
0 -14.067
0 -14.033
0 -13.967
0 -13.933
0 -13.867
0 -13.833
0 -13.767
0 -13.733
0 -13.667
0 -13.633
0 -13.567
0 -13.533
0 -13.467
0 -13.433
0 -13.367
0 -13.333
0 -13.267
0 -13.233
0 -13.167
0 -13.133
0 -13.067
0 -13.033
0 -12.967
0 -12.933
0 -12.867
0 -12.833
0 -12.767
0 -12.733
0 -12.667
0 -12.633
0 -12.567
0 -12.533
0 -12.467
0 -12.433
0 -12.367
0 -12.333
0 -12.267
0 -12.233
0 -12.167
0 -12.133
0 -12.067
0 -12.033
0 -11.967
0 -11.933
0 -11.867
0 -11.833
0 -11.767
0 -11.733
0 -11.667
0 -11.633
0 -11.567
0 -11.533
0 -11.467
0 -11.433
0 -11.367
0 -11.333
0 -11.267
0 -11.233
0 -11.167
0 -11.133
0 -11.067
0 -11.033
0 -10.967
0 -10.933
0 -10.867
0 -10.833
0 -10.767
0 -10.733
0 -10.667
0 -10.633
0 -10.567
0 -10.533
0 -10.467
0 -10.433
0 -10.367
0 -10.333
0 -10.267
0 -10.233
0 -10.167
0 -10.133
0 -10.067
0 -10.033
0 -9.9667
0 -9.9333
0 -9.8667
0 -9.8333
0 -9.7667
0 -9.7333
0 -9.6667
0 -9.6333
0 -9.5667
0 -9.5333
0 -9.4667
0 -9.4333
0 -9.3667
0 -9.3333
0 -9.2667
0 -9.2333
0 -9.1667
0 -9.1333
0 -9.0667
0 -9.0333
0 -8.9667
0 -8.9333
0 -8.8667
0 -8.8333
0 -8.7667
0 -8.7333
0 -8.6667
0 -8.6333
0 -8.5667
0 -8.5333
0 -8.4667
0 -8.4333
0 -8.3667
0 -8.3333
0 -8.2667
0 -8.2333
0 -8.1667
0 -8.1333
0 -8.0667
0 -8.0333
0 -7.9667
0 -7.9333
0 -7.8667
0 -7.8333
0 -7.7667
0 -7.7333
0 -7.6667
0 -7.6333
0 -7.5667
0 -7.5333
0 -7.4667
0 -7.4333
0 -7.3667
0 -7.3333
0 -7.2667
0 -7.2333
0 -7.1667
0 -7.1333
0 -7.0667
0 -7.0333
0 -6.9667
0 -6.9333
0 -6.8667
0 -6.8333
0 -6.7667
0 -6.7333
0 -6.6667
0 -6.6333
0 -6.5667
0 -6.5333
0 -6.4667
0 -6.4333
0 -6.3667
0 -6.3333
0 -6.2667
0 -6.2333
0 -6.1667
0 -6.1333
0 -6.0667
0 -6.0333
0 -5.9667
0 -5.9333
0 -5.8667
0 -5.8333
0 -5.7667
0 -5.7333
0 -5.6667
0 -5.6333
0 -5.5667
0 -5.5333
0 -5.4667
0 -5.4333
0 -5.3667
0 -5.3333
0 -5.2667
0 -5.2333
0 -5.1667
0 -5.1333
0 -5.0667
0 -5.0333
0 -4.9667
0 -4.9333
0 -4.8667
0 -4.8333
0 -4.7667
0 -4.7333
0 -4.6667
0 -4.6333
0 -4.5667
0 -4.5333
0 -4.4667
0 -4.4333
0 -4.3667
0 -4.3333
0 -4.2667
0 -4.2333
0 -4.1667
0 -4.1333
0 -4.0667
0 -4.0333
0 -3.9667
0 -3.9333
0 -3.8667
0 -3.8333
0 -3.7667
0 -3.7333
0 -3.6667
0 -3.6333
0 -3.5667
0 -3.5333
0 -3.4667
0 -3.4333
0 -3.3667
0 -3.3333
0 -3.2667
0 -3.2333
0 -3.1667
0 -3.1333
0 -3.0667
0 -3.0333
0 -2.9667
0 -2.9333
0 -2.8667
0 -2.8333
0 -2.7667
0 -2.7333
0 -2.6667
0 -2.6333
0 -2.5667
0 -2.5333
0 -2.4667
0 -2.4333
0 -2.3667
0 -2.3333
0 -2.2667
0 -2.2333
0 -2.1667
0 -2.1333
0 -2.0667
0 -2.0333
0 -1.9667
0 -1.9333
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.9
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8999
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8998
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8997
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8996
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8995
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8994
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8993
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8992
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.8991
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.899
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8989
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8988
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8987
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8986
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8985
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8984
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8983
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8982
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.8981
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.898
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8979
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8978
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8977
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8976
0 -1.8975
0 -1.8975
0 -1.8975
0 -1.8975
0 -1.8975
0 -1.8975
0 -1.8975

